Argus: A General-Purpose Agentic Reasoning Runtime for Long-Horizon Tasks

Long-horizon reasoning requires an agentic runtime that can persist when evidence supports its current approach and pivot when measurements reveal failure, hidden constraints, or a misspecified objective. We present Argus, a persistent, self-evolving runtime in which Manager, Planner, Engineer, and Reviewer execute bounded missions over durable project state. Argus separates stable user intent from operational objectives, constraints, and verification criteria, and admits memories, skills, procedures, verifiers, routing decisions, and rejected routes only after role-owned review and, when available, task-native verification. Model weights remain fixed; self-evolution occurs through persistent runtime state and control policy, with autonomous execution between operator-owned escalation points. Across seven GPT-5.5 benchmark arenas, Argus achieves about 78% on SWE-Bench Pro versus 59% for Direct Copilot while using 1.41 times the aggregate tokens. After verification-gated self-evolution, mature SWE-Bench waves use 21% fewer solve-input tokens and 15% less active workflow time per task than startup waves, while recording 34 verifier recoveries and 22 strict review-loop rescues. Argus also reaches 76.8% on AARRI-Bench and a 28.0-point gap on mathematical data synthesis, with competitive GPU-kernel and language-model-training results. Beyond benchmarks, an optimized RWKV6 kernel was merged upstream; a multi-day mathematics campaign retained falsified routes and proof-backed frontier updates; and six paper pipelines completed 254 missions with 16 stage rollbacks. These results show that a fixed-weight, self-evolving harness can revise, recover, and accumulate verified approaches while producing structured trajectories for future supervised and reinforcement learning.

==> evidence/ace2_chip/result.json <==
{
  "case_id": "ace2_qwen2p5_0p5b_w4a8_demonstrated_scope",
  "certificate": {
    "certificate_id": "ace2-qwen2p5-0p5b-w4a8-final-product-certificate-v1",
    "certified_at_utc": "2026-08-04T07:55:21.118678Z",
    "decision": "FORMAL_PRODUCT_CERTIFIED",
    "issued_by": "fresh Reviewer that did not perform the work",
    "accepted_rtl_tree_sha256": "bf12e2c83b4d569b27bbbc14835ed8d36c39ec4e8820725cc7ad054fd7ffb4f6"
  },
  "certified_scope": {
    "functional": "24_layer_two_token_qwen2p5_0p5b_w4a8_command_integration",
    "ppa": "mapped_sky130_hd_synthesis_opensta_100mhz_and_non_sram_area_at_tt_25c_1p80v"
  },
  "functional": {
    "layer0_ordered_operators_exact": 18,
    "commands_completed": 13914,
    "commands_total": 13914,
    "generated_token_ids": [0, 0],
    "first_failure": null,
    "simulator_cycles": 1240410384
  },
  "physical": {
    "flow": "canonical SKY130 HD mapped synthesis + OpenSTA",
    "corner": "TT 25C / 1.80V",
    "clock_period_ns": 10.0,
    "frequency_target_mhz": 100.0,
    "cells": 62283,
    "non_sram_area_mm2": 0.614082704,
    "non_sram_area_cap_mm2": 2.0,
    "area_cap_status": "PASS",
    "setup_slack_ns": 0.6966,
    "wns_ns": 0.0,
    "tns_ns": 0.0,
    "canonical_gate_verdict": "PASS",
    "exactly_once": true
  },
  "explicit_non_claims": [
    "routed_timing",
    "power_signoff",
    "drc_lvs",
    "gds_or_tapeout",
    "silicon_validation",
    "longer_than_two_token_generation",
    "external_deployment_interfaces",
    "fpga_prototype"
  ],
  "scope_note": "Every positive claim and every exclusion in this package was emitted by the same verification gate. The certificate is bound to one RTL tree hash; each accepted RTL repair carries its own reviewer binding with originating and resulting tree hashes."
}


==> evidence/erdos_trace/efficiency_audit.csv <==
metric,unit,direct,support,failed_or_noop,total,strict_efficiency,inclusive_efficiency,attribution
reasoning,engineer_reasoning_output_tokens,135062,94408,11777,241247,0.5598,0.9512,"Direct: frontier-changing theorem missions; support: validation and state-consolidation missions; failed: interrupted overlap audit"
verification,reviewer_reasoning_output_tokens,53295,33725,9209,96229,0.5538,0.9043,"Direct: proof review and recertification; support: review-state consolidation; failed: interrupted overlap audit"
action_count,bounded_missions,10,7,1,18,0.5556,0.9444,"Direct: six frontier plus four validation missions; support: seven state-consolidation missions; failed: one interrupted mission"
action_cost,usd,20.64091925,12.33015325,3.794541,36.7656135,0.5614,0.8968,"Same mission attribution weighted by recorded mission cost"


==> evidence/erdos_trace/trace.csv <==
step,claim_id,relation,review_status,novelty,label,detail,source_artifact
0,C5,branch_prune,reviewer_verified,not_applicable,Route falsified,"No C4/C8 does not imply the P13-free reduction; a checked 24-vertex witness has induced P13/P17 and a C16.",Initial route-analysis note
1,C20,baseline_theorem,reviewer_verified,known,C4 degree bound,"If delta(delta-1)>n-1 then a C4 exists; this is an independently re-derived known-style baseline.",Baseline theorem note
2,C21,structural_reformulation,reviewer_verified,known,Rooted path exclusion,"No C4/C8 is expressed as exclusion of internally disjoint equal-endpoint paths of lengths 2 and 4.",Path-exclusion note
3,C22,frontier_strengthening,reviewer_verified,unverified,Blocker or 27,"For fixed roots, length-4 paths share an internal blocker or the family has size at most 27.",Length-4 path dichotomy note
4,C23,quantitative_improvement,reviewer_verified,unverified,Blocker or 25,"Under identical hypotheses, the bound improves from 27 to 25 and the forced-blocker threshold from 28 to 26.",Improved blocker-bound note
5,C24,bridge_lemma,reviewer_verified,unverified,Simple internal triples,"Under no C4, the internal-set map is injective; repeated internal triples and the repeated-Fano multiset obstruction are not graph-realizable.",Graph-realizability note
6,C25,gap_closure,reviewer_verified,unverified,Simple Fano excluded,"Under no C4, the seven-line simple Fano internal-set pattern is not realizable for fixed-root length-4 paths.",Fano-realizability note


==> evidence/fla_kernel_optimization/certified_results.json <==
{
  "case_study": "fla_kernel_optimization",
  "vertical": "kernel_engineering",
  "op": "chunk_kda",
  "shape": "B8_T1024_H8_D64",
  "dtype": "bf16",
  "modes": ["fwd", "fwdbwd"],
  "baseline": "fla-org/flash-linear-attention@ccb0ff94",
  "hardware": "NVIDIA B200 (sm_100)",
  "metric": "geomean_speedup = baseline_latency / candidate_latency",
  "tolerances": {"atol": 1e-2, "rtol": 2e-2},
  "certification_bar": "correctness PASS + 0 CUDA errors + max_mem_ratio<=1.0 + N>=10 paired + median>=1.05 + cold-cache repeat",
  "optimizations": [
    {
      "id": "l2norm_pair",
      "name": "paired q/k L2-norm fusion (forward + backward)",
      "files": ["fla/modules/l2norm.py", "fla/ops/kda/chunk.py"],
      "median_geomean_speedup": 1.0564,
      "n": 10,
      "faster_count": "10/10",
      "correctness": "PASS",
      "cuda_errors": 0,
      "max_mem_ratio": 1.0,
      "independent_reverify_median": 1.081
    },
    {
      "id": "inter_solve_recompute_epilogue",
      "name": "forward inter-solve recompute-epilogue fusion",
      "files": ["fla/ops/kda/chunk_intra.py"],
      "median_geomean_speedup": 1.0727,
      "n": 10,
      "faster_count": "10/10",
      "correctness": "PASS",
      "cuda_errors": 0,
      "max_mem_ratio": 1.0,
      "cold_cache_repeat_geomean": 1.088
    },
    {
      "id": "cumsum_into_intra_producer",
      "name": "chunk-local cumsum computed inside the intra-subchunk producer",
      "files": ["fla/ops/kda/chunk_fwd.py", "fla/ops/kda/chunk_intra.py"],
      "cumulative_with_inter_solve_median": 1.1766,
      "increment_over_inter_solve": 0.1039,
      "n": 10,
      "faster_count": "10/10",
      "correctness": "PASS",
      "cuda_errors": 0,
      "max_mem_ratio": 1.0,
      "cold_cache_repeat_geomean": 1.088
    }
  ],
  "combined": {
    "components": ["l2norm_pair", "inter_solve_recompute_epilogue", "cumsum_into_intra_producer"],
    "median_geomean_speedup": 1.2993,
    "min_speedup": 1.0701,
    "correctness": "PASS",
    "cuda_errors": 0,
    "max_mem_ratio": 1.0,
    "final_status": "PASS",
    "verification": "single frozen paired run (fwd + fwd+bwd); component optimizations each N>=10 certified"
  },
  "also_included": "guards chunk_kda_bwd_kernel_dAv autotune space on NVIDIA Blackwell (sm_100) to avoid an illegal memory access with BK==32 and num_warps!=2",
  "upstream": {
    "pull_request": "https://github.com/fla-org/flash-linear-attention/pull/1054",
    "opened": "2026-07-22",
    "state": "open",
    "merged": false,
    "formal_reviews": 0,
    "as_of": "2026-07-26",
    "superseded_attempt": "https://github.com/fla-org/flash-linear-attention/pull/1053 (self-closed 4s after opening)",
    "maintainer_feedback": "zhiyuan1i: fusion strategy sound; requests D=128 shapes (H32/H64) because D=64 has very limited practical use for KDA and the launch/HBM savings amortise over more compute at D128, plus H100 numbers since FLA CI runs on Hopper",
    "generalisation_status": "untested — every certified number here is B8_T1024_H8_D64 on B200 only"
  }
}


==> evidence/mle_bench_lite/result.json <==
{
  "benchmark": "MLE-Bench Lite (official MLE-Bench Low split)",
  "case_id": "mle_bench_lite_reviewer_approved_medal_campaign",
  "competitions": {
    "aerial-cactus-identification": {
      "above_median": true,
      "best_score": 1.0,
      "graded_submissions": 8,
      "is_lower_better": false,
      "medal": "gold",
      "provenance": "campaign_snapshot_20260729T095000Z",
      "thresholds": {
        "bronze": 1.0,
        "gold": 1.0,
        "median": 0.9991,
        "silver": 1.0
      }
    },
    "denoising-dirty-documents": {
      "above_median": true,
      "best_score": 0.02618,
      "graded_submissions": 2,
      "is_lower_better": true,
      "medal": "bronze",
      "provenance": "campaign_snapshot_20260729T095000Z",
      "thresholds": {
        "bronze": 0.04517,
        "gold": 0.01794,
        "median": 0.07325,
        "silver": 0.02609
      }
    },
    "detecting-insults-in-social-commentary": {
      "above_median": true,
      "best_score": 0.91386,
      "graded_submissions": null,
      "is_lower_better": false,
      "medal": "gold",
      "provenance": "operator-run competition outside the 19-competition accessible set of the 2026-07-29 campaign snapshot; medal awarded by the external MLE-Bench grader",
      "thresholds": null
    },
    "dog-breed-identification": {
      "above_median": true,
      "best_score": 0.14874,
      "graded_submissions": 12,
      "is_lower_better": true,
      "medal": null,
      "provenance": "campaign_snapshot_20260729T095000Z",
      "thresholds": {
        "bronze": 0.04598,
        "gold": 0.0005,
        "median": 0.47205,
        "silver": 0.00539
      }
    },
    "dogs-vs-cats-redux-kernels-edition": {
      "above_median": true,
      "best_score": 0.02168,
      "graded_submissions": 1,
      "is_lower_better": true,
      "medal": "gold",
      "provenance": "campaign_snapshot_20260729T095000Z",
      "thresholds": {
        "bronze": 0.06127,
        "gold": 0.03882,
        "median": 0.12216,
        "silver": 0.05038
      }
    },
    "histopathologic-cancer-detection": {
      "above_median": true,
      "best_score": 0.98312,
      "graded_submissions": 1,
      "is_lower_better": false,
      "medal": "silver",
      "provenance": "campaign_snapshot_20260729T095000Z",
      "thresholds": {
        "bronze": 0.9738,
        "gold": 0.9835,
        "median": 0.9477,
        "silver": 0.9798
      }
    },
    "jigsaw-toxic-comment-classification-challenge": {
      "above_median": true,
      "best_score": 0.98657,
      "graded_submissions": 6,
      "is_lower_better": false,
      "medal": "bronze",
      "provenance": "campaign_snapshot_20260729T095000Z",
      "thresholds": {
        "bronze": 0.98639,
        "gold": 0.9874,
        "median": 0.98079,
        "silver": 0.98668
      }
    },
    "leaf-classification": {
      "above_median": true,
      "best_score": 0.00196,
      "graded_submissions": 4,
      "is_lower_better": true,
      "medal": "silver",
      "provenance": "campaign_snapshot_20260729T095000Z",
      "thresholds": {
        "bronze": 0.01526,
        "gold": 0.0,
        "median": 0.108345,
        "silver": 0.00791
      }
    },
    "mlsp-2013-birds": {
      "above_median": true,
      "best_score": 0.91479,
      "graded_submissions": 2,
      "is_lower_better": false,
      "medal": "silver",
      "provenance": "campaign_snapshot_20260729T095000Z",
      "thresholds": {
        "bronze": 0.87372,
        "gold": 0.93527,
        "median": 0.86572,
        "silver": 0.90038
      }
    },
    "new-york-city-taxi-fare-prediction": {
      "above_median": false,
      "best_score": 4.07404,
      "graded_submissions": 4,
      "is_lower_better": true,
      "medal": null,
      "provenance": "campaign_snapshot_20260729T095000Z",
      "thresholds": {
        "bronze": 2.92371,
        "gold": 2.83377,
        "median": 3.59741,
        "silver": 2.88191
      }
    },
    "nomad2018-predict-transparent-conductors": {
      "above_median": true,
      "best_score": 0.06402,
      "graded_submissions": null,
      "is_lower_better": true,
      "medal": "bronze",
      "provenance": "closed_after_snapshot; listed as pending in campaign-state.json at 20260729",
      "thresholds": {
        "bronze": 0.06582,
        "gold": null,
        "median": null,
        "silver": null
      }
    }
  },
  "completion_gate": "reviewer-approved bronze medal or better",
  "medal_totals": {
    "bronze": 3,
    "gold": 3,
    "silver": 3,
    "total": 9
  },
  "scope_note": "Medals are awarded by the external MLE-Bench grader against each competition's official Kaggle leaderboard. The campaign is ongoing; this package reports competitions closed to date.",
  "snapshot": {
    "campaign_state": {
      "accessible_total": 19,
      "completed": 7,
      "pending": 10,
      "running": 2
    },
    "competitions_graded": 9,
    "graded_submissions": 40,
    "host": "GCR Bonete B200 shared PVC pvc-vast-bonete01",
    "id": "mle-campaign-snapshot-20260729T095000Z",
    "path": "/data/v-boxiuli/argus-mle-lite-runs/mle-campaign-snapshot-20260729T095000Z"
  }
}

==> evidence/paper_case_study/mm_hallucination_trace.json <==
{
  "schema": "argus-representative-paper-trace/v1",
  "project": "mm-hallucination",
  "campaign_hours": 163.56,
  "engineer_rounds": 174,
  "reviewer_revisions": 94,
  "session_rolls": 29,
  "early_no_go_rollbacks": 7,
  "submission_rollbacks": 2,
  "canonical_methods": 5,
  "canonical_benchmarks": 3,
  "canonical_cells": 15,
  "rows_per_cell": 300,
  "canonical_scored_rows": 4500,
  "final_pages": 10,
  "final_format": "AAAI",
  "no_go_branches": [
    "strong-baseline coverage",
    "conservative veto",
    "bidirectional arbitration",
    "contrastive decomposition",
    "evidence-conflict taxonomy",
    "forced-choice conflict slots",
    "visual-delta decoding"
  ],
  "scope_pivot": {
    "from": "positive mitigation method",
    "to": "diagnostic negative-results audit"
  },
  "submission_repairs": [
    "official-scorer provenance and canonical run selection",
    "GPU saturation telemetry for HallusionBench replacements"
  ],
  "windows_hours": {
    "no_go_start": 108.03,
    "negative_scope_locked": 120.02,
    "full_matrix_complete": 122.58,
    "first_submission_stage": 127.62,
    "submission_repair_start": 155.70,
    "final_completion": 163.56
  },
  "notes": [
    "The seven early rollback decisions precede the negative-results scope pivot.",
    "The two late rollback decisions move from submission back to benchmark.",
    "Role and Stage labels summarize structured runtime records; they do not expose private prompts or model reasoning."
  ]
}


==> evidence/paper_case_study/paper_scientific_findings.json <==
{
  "schema": "argus-paper-scientific-findings/v1",
  "source": "Final paper abstracts and retained public result summaries",
  "papers": {
    "bench-fragile-leaderboard": {
      "display_title": "Audited leaderboard decisions",
      "question": "Which pairwise leaderboard claims are stable enough to state?",
      "headline": "15 stable · 300 abstained",
      "finding": "Across 2,560 scored rows, simultaneous bands authorize only 15 of 315 pairwise claims; 53 pairs change direction under the observed evaluator-format axis.",
      "scale": "2,560 scored rows",
      "accent": "#315BCE",
      "icon": "audit"
    },
    "cv-compositional-match": {
      "display_title": "Compositional matching gate",
      "question": "Does structured atom evidence improve a strong holistic scorer?",
      "headline": "0.953 fallback > 0.942 gate",
      "finding": "Across 61,902 tasks, the gate records 0 gate-only wins and blocks 681 corrections made by the simpler fallback.",
      "scale": "61,902 canonical tasks",
      "accent": "#7766A6",
      "icon": "composition"
    },
    "cv-frontier": {
      "display_title": "Frozen adaptation gate",
      "question": "Does a fixed risk gate protect useful test-time adaptation?",
      "headline": "2 / 1,880 DTD updates",
      "finding": "The gate rejects nearly all DTD updates and gated accuracy is worse than native DOTA across all three evaluated families.",
      "scale": "3 public vision streams",
      "accent": "#D27A32",
      "icon": "gate"
    },
    "mm-gui-agent": {
      "display_title": "GUI reliability at matched coverage",
      "question": "Can a training-free selector delay costly wrong actions?",
      "headline": "0.0125 → 0.0115 risk area",
      "finding": "A fixed surface prior reduces aggregate high-cost wrong-execution area, with a narrow family-wise gain on one of four benchmarks.",
      "scale": "4 GUI benchmark families",
      "accent": "#287D70",
      "icon": "cursor"
    },
    "mm-hallucination": {
      "display_title": "Frozen hallucination wrappers",
      "question": "Do training-free wrappers change official answers in the intended direction?",
      "headline": "15 cells · 4,500 rows",
      "finding": "Retained wrappers are normalized-answer no-ops or cause benchmark-specific degradation rather than a reliable mitigation gain.",
      "scale": "5 methods × 3 benchmarks",
      "accent": "#B43F55",
      "icon": "eye"
    },
    "quant-vocab-matrix": {
      "display_title": "Vocabulary-row quantization proxies",
      "question": "Can public row metadata identify precision-critical tokens?",
      "headline": "0 significant wins vs random",
      "finding": "Across 18,934 scored rows, frequency, entity-membership, and row-norm proxies do not consistently beat random bypass controls.",
      "scale": "18,934 scored rows · 6 families",
      "accent": "#C38A20",
      "icon": "matrix"
    }
  }
}


==> evidence/paper_case_study/paper_trajectory_summary.csv <==
project,short_label,title,domain,venue_format,elapsed_hours,missions,missions_done,missions_failed,engineer_rounds,review_continue,review_done,review_blocked,session_rolls,stage_advances,stage_rollbacks,stage_completions,recorded_cost_usd,academic_review_snapshots,layout_review_snapshots,infrastructure_review_snapshots,academic_score,layout_score,infrastructure_score,pipeline_complete,submission_assurance,final_pages,final_figures,final_tables,reviewer_questions
bench-fragile-leaderboard,Fragile leaderboard,From Leaderboard Ranks to Audited Decisions,Evaluation reliability,ACL/A4,20.82,10,4,6,28,19,3,12,13,7,0,1,35.2964,66,68,59,5.0,4.1,5,True,PASS,13,3,3,12
cv-compositional-match,Compositional match,When Structure Does Not Help,Vision--language matching,ACL/A4,137.5,74,63,11,156,44,62,14,17,7,0,1,122.1335,16,12,14,4.4,4.1,5,True,BLOCKED,11,1,2,12
cv-frontier,CV frontier,When a Frozen Gate Refuses to Adapt,Test-time adaptation,AAAI/Letter,54.54,41,20,21,103,60,20,26,12,17,5,1,339.8114,5,5,20,4.7,4.2,5,True,PASS,10,1,4,0
mm-gui-agent,GUI agent,Surface-Prior Selection for Training-Free GUI Reliability,Multimodal agents,ACL/A4,151.13,16,9,7,55,40,9,11,13,7,0,1,94.6252,10,11,10,4.4,4.2,5,True,PASS,11,1,3,10
mm-hallucination,MM hallucination,When Frozen Multimodal Hallucination Wrappers Fail,Multimodal hallucination,AAAI/Letter,163.56,81,69,12,174,94,69,17,29,26,9,2,467.7952,41,37,36,4.7,4.2,5,True,PASS,10,1,6,14
quant-vocab-matrix,Vocabulary matrix,When Vocabulary-Row Proxies Fail,Model quantization,ACL/A4,112.0,32,25,7,60,29,24,8,5,10,2,1,75.5728,10,8,8,5.0,4.1,5,True,PASS,10,1,3,12


==> evidence/paper_case_study/paper_trajectory_summary.json <==
{
  "schema": "argus-autonomous-paper-case-study/v1",
  "aggregate": {
    "papers": 6,
    "pipeline_complete": 6,
    "aggregate_campaign_hours": 639.55,
    "missions": 254,
    "engineer_rounds": 576,
    "review_continue": 286,
    "review_done": 187,
    "review_blocked": 88,
    "session_rolls": 89,
    "stage_rollbacks": 16,
    "review_snapshots": 436,
    "recorded_cost_usd": 1135.23,
    "submission_assurance_pass": 5
  },
  "papers": [
    {
      "project": "bench-fragile-leaderboard",
      "short_label": "Fragile leaderboard",
      "title": "From Leaderboard Ranks to Audited Decisions",
      "domain": "Evaluation reliability",
      "venue_format": "ACL/A4",
      "elapsed_hours": 20.82,
      "missions": 10,
      "missions_done": 4,
      "missions_failed": 6,
      "engineer_rounds": 28,
      "review_continue": 19,
      "review_done": 3,
      "review_blocked": 12,
      "session_rolls": 13,
      "stage_advances": 7,
      "stage_rollbacks": 0,
      "stage_completions": 1,
      "recorded_cost_usd": 35.2964,
      "academic_review_snapshots": 66,
      "layout_review_snapshots": 68,
      "infrastructure_review_snapshots": 59,
      "academic_score": 5.0,
      "layout_score": 4.1,
      "infrastructure_score": 5,
      "pipeline_complete": true,
      "submission_assurance": "PASS",
      "final_pages": 13,
      "final_figures": 3,
      "final_tables": 3,
      "reviewer_questions": 12
    },
    {
      "project": "cv-compositional-match",
      "short_label": "Compositional match",
      "title": "When Structure Does Not Help",
      "domain": "Vision--language matching",
      "venue_format": "ACL/A4",
      "elapsed_hours": 137.5,
      "missions": 74,
      "missions_done": 63,
      "missions_failed": 11,
      "engineer_rounds": 156,
      "review_continue": 44,
      "review_done": 62,
      "review_blocked": 14,
      "session_rolls": 17,
      "stage_advances": 7,
      "stage_rollbacks": 0,
      "stage_completions": 1,
      "recorded_cost_usd": 122.1335,
      "academic_review_snapshots": 16,
      "layout_review_snapshots": 12,
      "infrastructure_review_snapshots": 14,
      "academic_score": 4.4,
      "layout_score": 4.1,
      "infrastructure_score": 5,
      "pipeline_complete": true,
      "submission_assurance": "BLOCKED",
      "final_pages": 11,
      "final_figures": 1,
      "final_tables": 2,
      "reviewer_questions": 12
    },
    {
      "project": "cv-frontier",
      "short_label": "CV frontier",
      "title": "When a Frozen Gate Refuses to Adapt",
      "domain": "Test-time adaptation",
      "venue_format": "AAAI/Letter",
      "elapsed_hours": 54.54,
      "missions": 41,
      "missions_done": 20,
      "missions_failed": 21,
      "engineer_rounds": 103,
      "review_continue": 60,
      "review_done": 20,
      "review_blocked": 26,
      "session_rolls": 12,
      "stage_advances": 17,
      "stage_rollbacks": 5,
      "stage_completions": 1,
      "recorded_cost_usd": 339.8114,
      "academic_review_snapshots": 5,
      "layout_review_snapshots": 5,
      "infrastructure_review_snapshots": 20,
      "academic_score": 4.7,
      "layout_score": 4.2,
      "infrastructure_score": 5,
      "pipeline_complete": true,
      "submission_assurance": "PASS",
      "final_pages": 10,
      "final_figures": 1,
      "final_tables": 4,
      "reviewer_questions": 0
    },
    {
      "project": "mm-gui-agent",
      "short_label": "GUI agent",
      "title": "Surface-Prior Selection for Training-Free GUI Reliability",
      "domain": "Multimodal agents",
      "venue_format": "ACL/A4",
      "elapsed_hours": 151.13,
      "missions": 16,
      "missions_done": 9,
      "missions_failed": 7,
      "engineer_rounds": 55,
      "review_continue": 40,
      "review_done": 9,
      "review_blocked": 11,
      "session_rolls": 13,
      "stage_advances": 7,
      "stage_rollbacks": 0,
      "stage_completions": 1,
      "recorded_cost_usd": 94.6252,
      "academic_review_snapshots": 10,
      "layout_review_snapshots": 11,
      "infrastructure_review_snapshots": 10,
      "academic_score": 4.4,
      "layout_score": 4.2,
      "infrastructure_score": 5,
      "pipeline_complete": true,
      "submission_assurance": "PASS",
      "final_pages": 11,
      "final_figures": 1,
      "final_tables": 3,
      "reviewer_questions": 10
    },
    {
      "project": "mm-hallucination",
      "short_label": "MM hallucination",
      "title": "When Frozen Multimodal Hallucination Wrappers Fail",
      "domain": "Multimodal hallucination",
      "venue_format": "AAAI/Letter",
      "elapsed_hours": 163.56,
      "missions": 81,
      "missions_done": 69,
      "missions_failed": 12,
      "engineer_rounds": 174,
      "review_continue": 94,
      "review_done": 69,
      "review_blocked": 17,
      "session_rolls": 29,
      "stage_advances": 26,
      "stage_rollbacks": 9,
      "stage_completions": 2,
      "recorded_cost_usd": 467.7952,
      "academic_review_snapshots": 41,
      "layout_review_snapshots": 37,
      "infrastructure_review_snapshots": 36,
      "academic_score": 4.7,
      "layout_score": 4.2,
      "infrastructure_score": 5,
      "pipeline_complete": true,
      "submission_assurance": "PASS",
      "final_pages": 10,
      "final_figures": 1,
      "final_tables": 6,
      "reviewer_questions": 14
    },
    {
      "project": "quant-vocab-matrix",
      "short_label": "Vocabulary matrix",
      "title": "When Vocabulary-Row Proxies Fail",
      "domain": "Model quantization",
      "venue_format": "ACL/A4",
      "elapsed_hours": 112.0,
      "missions": 32,
      "missions_done": 25,
      "missions_failed": 7,
      "engineer_rounds": 60,
      "review_continue": 29,
      "review_done": 24,
      "review_blocked": 8,
      "session_rolls": 5,
      "stage_advances": 10,
      "stage_rollbacks": 2,
      "stage_completions": 1,
      "recorded_cost_usd": 75.5728,
      "academic_review_snapshots": 10,
      "layout_review_snapshots": 8,
      "infrastructure_review_snapshots": 8,
      "academic_score": 5.0,
      "layout_score": 4.1,
      "infrastructure_score": 5,
      "pipeline_complete": true,
      "submission_assurance": "PASS",
      "final_pages": 10,
      "final_figures": 1,
      "final_tables": 3,
      "reviewer_questions": 12
    }
  ],
  "notes": [
    "Campaign hours are summed across projects and are not calendar time because projects overlap.",
    "Reviewer verdicts and session rolls come from structured Argus events.",
    "Stage transitions come from the canonical pipeline-state history.",
    "Recorded cost sums priced mission-completion and Planner events; unpriced utility calls are excluded.",
    "One compositional-matching assurance snapshot remained blocked on Manager stage authority although the canonical pipeline and final PDF were complete."
  ]
}


==> evidence/paper_case_study/stage_transitions.csv <==
project,short_label,sequence,elapsed_hours,normalized_progress,direction,from_stage,to_stage
bench-fragile-leaderboard,Fragile leaderboard,1,0.0,0.0,advance,research,plan
bench-fragile-leaderboard,Fragile leaderboard,2,0.2315,0.011118,advance,plan,benchmark
bench-fragile-leaderboard,Fragile leaderboard,3,0.9297,0.044643,advance,benchmark,run
bench-fragile-leaderboard,Fragile leaderboard,4,4.6484,0.22322,advance,run,analysis
bench-fragile-leaderboard,Fragile leaderboard,5,7.6515,0.36743,advance,analysis,draft
bench-fragile-leaderboard,Fragile leaderboard,6,10.1995,0.489784,advance,draft,review
bench-fragile-leaderboard,Fragile leaderboard,7,20.0209,0.961413,advance,review,submission
bench-fragile-leaderboard,Fragile leaderboard,8,20.8245,1.0,complete,submission,submission
cv-compositional-match,Compositional match,1,0.0,0.0,advance,research,plan
cv-compositional-match,Compositional match,2,0.414,0.003011,advance,plan,benchmark
cv-compositional-match,Compositional match,3,1.0742,0.007812,advance,benchmark,run
cv-compositional-match,Compositional match,4,116.2752,0.845644,advance,run,analysis
cv-compositional-match,Compositional match,5,116.5625,0.847734,advance,analysis,draft
cv-compositional-match,Compositional match,6,117.1611,0.852087,advance,draft,review
cv-compositional-match,Compositional match,7,130.4261,0.948561,advance,review,submission
cv-compositional-match,Compositional match,8,137.4989,1.0,complete,submission,submission
cv-frontier,CV frontier,1,0.7193,0.013188,advance,research,plan
cv-frontier,CV frontier,2,0.9477,0.017376,advance,plan,benchmark
cv-frontier,CV frontier,3,2.4436,0.044802,advance,benchmark,run
cv-frontier,CV frontier,4,4.2889,0.078636,rollback,run,plan
cv-frontier,CV frontier,5,5.4567,0.100046,advance,plan,benchmark
cv-frontier,CV frontier,6,5.8453,0.107172,advance,benchmark,run
cv-frontier,CV frontier,7,6.9031,0.126567,rollback,run,plan
cv-frontier,CV frontier,8,34.8553,0.63906,advance,plan,benchmark
cv-frontier,CV frontier,9,35.3277,0.647721,advance,benchmark,run
cv-frontier,CV frontier,10,36.9384,0.677254,rollback,run,plan
cv-frontier,CV frontier,11,38.4177,0.704376,advance,plan,benchmark
cv-frontier,CV frontier,12,38.8091,0.711551,advance,benchmark,run
cv-frontier,CV frontier,13,40.5084,0.742708,rollback,run,plan
cv-frontier,CV frontier,14,43.0303,0.788946,advance,plan,benchmark
cv-frontier,CV frontier,15,43.5241,0.798,advance,benchmark,run
cv-frontier,CV frontier,16,44.5475,0.816763,advance,run,analysis
cv-frontier,CV frontier,17,44.7341,0.820184,advance,analysis,draft
cv-frontier,CV frontier,18,47.1026,0.863611,advance,draft,review
cv-frontier,CV frontier,19,51.1429,0.937687,advance,review,submission
cv-frontier,CV frontier,20,52.2952,0.958814,rollback,submission,draft
cv-frontier,CV frontier,21,52.393,0.960607,advance,draft,review
cv-frontier,CV frontier,22,54.3588,0.99665,advance,review,submission
cv-frontier,CV frontier,23,54.5415,1.0,complete,submission,submission
mm-gui-agent,GUI agent,1,3.5435,0.023447,advance,research,plan
mm-gui-agent,GUI agent,2,4.873,0.032245,advance,plan,benchmark
mm-gui-agent,GUI agent,3,120.1978,0.795352,advance,benchmark,run
mm-gui-agent,GUI agent,4,124.641,0.824753,advance,run,analysis
mm-gui-agent,GUI agent,5,124.9594,0.82686,advance,analysis,draft
mm-gui-agent,GUI agent,6,125.8638,0.832844,advance,draft,review
mm-gui-agent,GUI agent,7,126.352,0.836075,advance,review,submission
mm-gui-agent,GUI agent,8,151.1252,1.0,complete,submission,submission
mm-hallucination,MM hallucination,1,6.1476,0.037586,advance,research,plan
mm-hallucination,MM hallucination,2,7.7919,0.04764,advance,plan,benchmark
mm-hallucination,MM hallucination,3,105.8945,0.647438,advance,benchmark,run
mm-hallucination,MM hallucination,4,108.0338,0.660518,rollback,run,plan
mm-hallucination,MM hallucination,5,108.3488,0.662444,advance,plan,benchmark
mm-hallucination,MM hallucination,6,108.791,0.665148,advance,benchmark,run
mm-hallucination,MM hallucination,7,109.5174,0.669589,rollback,run,plan
mm-hallucination,MM hallucination,8,109.7282,0.670878,advance,plan,benchmark
mm-hallucination,MM hallucination,9,110.162,0.67353,rollback,benchmark,plan
mm-hallucination,MM hallucination,10,110.3992,0.67498,advance,plan,benchmark
mm-hallucination,MM hallucination,11,110.7664,0.677225,rollback,benchmark,plan
mm-hallucination,MM hallucination,12,111.0914,0.679212,advance,plan,benchmark
mm-hallucination,MM hallucination,13,111.5667,0.682119,rollback,benchmark,plan
mm-hallucination,MM hallucination,14,111.8074,0.68359,advance,plan,benchmark
mm-hallucination,MM hallucination,15,112.1902,0.68593,rollback,benchmark,plan
mm-hallucination,MM hallucination,16,112.4265,0.687375,advance,plan,benchmark
mm-hallucination,MM hallucination,17,112.8555,0.689998,rollback,benchmark,plan
mm-hallucination,MM hallucination,18,120.0245,0.733829,advance,plan,benchmark
mm-hallucination,MM hallucination,19,120.5125,0.736813,advance,benchmark,run
mm-hallucination,MM hallucination,20,122.5801,0.749454,advance,run,analysis
mm-hallucination,MM hallucination,21,123.1285,0.752807,advance,analysis,draft
mm-hallucination,MM hallucination,22,125.1665,0.765267,advance,draft,review
mm-hallucination,MM hallucination,23,127.6191,0.780262,advance,review,submission
mm-hallucination,MM hallucination,24,155.704,0.951974,rollback,submission,benchmark
mm-hallucination,MM hallucination,25,157.3545,0.962065,advance,benchmark,run
mm-hallucination,MM hallucination,26,157.5632,0.96334,advance,run,analysis
mm-hallucination,MM hallucination,27,157.9226,0.965538,advance,analysis,draft
mm-hallucination,MM hallucination,28,158.2487,0.967531,advance,draft,review
mm-hallucination,MM hallucination,29,159.3105,0.974024,advance,review,submission
mm-hallucination,MM hallucination,30,159.3129,0.974038,rollback,submission,benchmark
mm-hallucination,MM hallucination,31,159.6188,0.975909,advance,benchmark,run
mm-hallucination,MM hallucination,32,160.9659,0.984145,advance,run,analysis
mm-hallucination,MM hallucination,33,161.2676,0.985989,advance,analysis,draft
mm-hallucination,MM hallucination,34,161.4989,0.987403,advance,draft,review
mm-hallucination,MM hallucination,35,162.9769,0.99644,advance,review,submission
mm-hallucination,MM hallucination,36,163.3547,0.99875,complete,submission,submission
mm-hallucination,MM hallucination,37,163.5592,1.0,complete,submission,submission
quant-vocab-matrix,Vocabulary matrix,1,0.0,0.0,advance,research,plan
quant-vocab-matrix,Vocabulary matrix,2,0.2184,0.00195,advance,plan,benchmark
quant-vocab-matrix,Vocabulary matrix,3,0.6949,0.006205,advance,benchmark,run
quant-vocab-matrix,Vocabulary matrix,4,5.0455,0.04505,rollback,run,plan
quant-vocab-matrix,Vocabulary matrix,5,7.6282,0.06811,advance,plan,benchmark
quant-vocab-matrix,Vocabulary matrix,6,10.2174,0.091228,rollback,benchmark,plan
quant-vocab-matrix,Vocabulary matrix,7,13.2431,0.118243,advance,plan,benchmark
quant-vocab-matrix,Vocabulary matrix,8,13.6346,0.121739,advance,benchmark,run
quant-vocab-matrix,Vocabulary matrix,9,109.6601,0.979118,advance,run,analysis
quant-vocab-matrix,Vocabulary matrix,10,109.8505,0.980818,advance,analysis,draft
quant-vocab-matrix,Vocabulary matrix,11,110.4755,0.986399,advance,draft,review
quant-vocab-matrix,Vocabulary matrix,12,111.3846,0.994515,advance,review,submission
quant-vocab-matrix,Vocabulary matrix,13,111.9988,1.0,complete,submission,submission


==> evidence/paper_inventory.json <==
{
  "schema": "argus-paper-inventory/v1",
  "description": "De-duplicated inventory of the Argus paper collection published on argusbot.cn/research.html. Compared only to human-authored literature/baselines; paper count/quality is not compared to any other agent or model.",
  "retrieval": {
    "timestamp_utc": "2026-07-14T12:29:51Z",
    "source_url": "https://argusbot.cn/research.html",
    "final_url": "https://argusbot.cn/research.html",
    "http_status": 200,
    "raw_html_sha256": "e701dd69d3c2b0f117bac3be98d547611a81bcceb06403f599510f7e78f38e2f"
  },
  "website_quotes": [
    "41 papers across six research programs.",
    "35 manuscripts and 6 drafts, with duplicate versions removed."
  ],
  "totals": {
    "papers": 41,
    "manuscript": 35,
    "draft": 6,
    "programs": 6
  },
  "programs": [
    "Cognitive Bias in LLMs",
    "Multimodal & Vision-Language Models",
    "LLM Agent Methods",
    "Efficiency, Compression & Decoding",
    "World Models",
    "State Trace & Auditability"
  ],
  "program_counts": {
    "Cognitive Bias in LLMs": 9,
    "Multimodal & Vision-Language Models": 16,
    "LLM Agent Methods": 5,
    "Efficiency, Compression & Decoding": 7,
    "World Models": 2,
    "State Trace & Auditability": 2
  },
  "papers": [
    {
      "id": "paper-01",
      "title": "A Diagnostic No-Selection Report for Train-Free LLM Anchoring Mitigation",
      "program": "Cognitive Bias in LLMs",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 9,
      "page_link": "/papers/cognitive-bias-llm/anchoring.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-02",
      "title": "Prior-Flip Diagnostics for Base-Rate Neglect in Large Language Models",
      "program": "Cognitive Bias in LLMs",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 22,
      "page_link": "/papers/cognitive-bias-llm/base-rate-neglect.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-03",
      "title": "Default Labels, Switching Costs, and Mixed Train-Free Mitigation in LLM Pair Decisions",
      "program": "Cognitive Bias in LLMs",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 10,
      "page_link": "/papers/cognitive-bias-llm/default-status-quo.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-04",
      "title": "DriftGuard: A Diagnostic Study of Train-Free Language-Drift Control",
      "program": "Cognitive Bias in LLMs",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 10,
      "page_link": "/papers/cognitive-bias-llm/drift-guard-language-drift.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-05",
      "title": "A Train-Free Pilot Diagnostic for Gain/Loss Framing Effects in Large Language Models",
      "program": "Cognitive Bias in LLMs",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 11,
      "page_link": "/papers/cognitive-bias-llm/framing-effect.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-06",
      "title": "Goal-Instrumental Constraint Neglect in LLM Assistants",
      "program": "Cognitive Bias in LLMs",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 16,
      "page_link": "/papers/cognitive-bias-llm/goal-instrumental-constraint-neglect.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-07",
      "title": "Irreversibility Blindness in LLM Advice",
      "program": "Cognitive Bias in LLMs",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 11,
      "page_link": "/papers/cognitive-bias-llm/irreversibility-blindness-llm-advice.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-08",
      "title": "Scale Neglect in LLM Advice: A Source-Backed Diagnostic with Mixed Mitigation Evidence",
      "program": "Cognitive Bias in LLMs",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 8,
      "page_link": "/papers/cognitive-bias-llm/scale-neglect-llm-advice.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-09",
      "title": "A Train-Free Prospective Reframe for Sunk-Cost Decision Advice",
      "program": "Cognitive Bias in LLMs",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 9,
      "page_link": "/papers/cognitive-bias-llm/sunk-cost.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-10",
      "title": "Auditable Evidence Admission for Traceable Multimodal Reasoning",
      "program": "Multimodal & Vision-Language Models",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 12,
      "page_link": "/papers/multimodal-mllm/auditable-evidence-admission.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-11",
      "title": "A Diagnostic No-Go for Train-Free Localization Probes in Attribute-Object Binding",
      "program": "Multimodal & Vision-Language Models",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 11,
      "page_link": "/papers/multimodal-mllm/attribute-binding.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-12",
      "title": "When Structure Does Not Help: A Diagnostic Study of Training-Free Gates for Compositional Image–Text Matching",
      "program": "Multimodal & Vision-Language Models",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 11,
      "page_link": "/papers/multimodal-mllm/compositional-image-text-matching.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-13",
      "title": "Contrast Before Answering: Train-Free Visual Pairing and Region Self-Verification for VLM Spatial Failures",
      "program": "Multimodal & Vision-Language Models",
      "status": "draft",
      "status_label": "Draft",
      "pages": 2,
      "page_link": "/papers/multimodal-mllm/contrast-before-answering-vlm-spatial.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-14",
      "title": "ChartOCR-SourceDiag: Diagnosing Source-Channel Failures in Chart and OCR-Centric Multimodal Reasoning",
      "program": "Multimodal & Vision-Language Models",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 11,
      "page_link": "/papers/multimodal-mllm/diagnostic-benchmark.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-15",
      "title": "When Frozen Multimodal Hallucination Wrappers Fail",
      "program": "Multimodal & Vision-Language Models",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 10,
      "page_link": "/papers/multimodal-mllm/frozen-hallucination-wrappers.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-16",
      "title": "Surface-Prior Selection for Training-Free GUI Reliability at Matched Coverage",
      "program": "Multimodal & Vision-Language Models",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 11,
      "page_link": "/papers/multimodal-mllm/gui-reliability-surface-prior.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-17",
      "title": "Support-Gated Contrastive Decoding for Reducing Multimodal Hallucination",
      "program": "Multimodal & Vision-Language Models",
      "status": "draft",
      "status_label": "Draft",
      "pages": 8,
      "page_link": "/papers/multimodal-mllm/hallucination.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-18",
      "title": "Glyph or Guess? A Diagnostic Note on VLM In-Image Text Reading",
      "program": "Multimodal & Vision-Language Models",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 12,
      "page_link": "/papers/multimodal-mllm/in-image-text-reading.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-19",
      "title": "Coverage-Aware Selection for Vision-Language Instruction Tuning",
      "program": "Multimodal & Vision-Language Models",
      "status": "draft",
      "status_label": "Draft",
      "pages": 7,
      "page_link": "/papers/multimodal-mllm/instruction-data.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-20",
      "title": "No-Go Evidence for Train-Free Black-Box Visual Hallucination Mitigation",
      "program": "Multimodal & Vision-Language Models",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 10,
      "page_link": "/papers/multimodal-mllm/no-go-visual-hallucination-mitigation.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-21",
      "title": "A Three-Family Diagnostic Audit for Train-Free Prior-Override Verification in Vision-Language Models",
      "program": "Multimodal & Vision-Language Models",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 9,
      "page_link": "/papers/multimodal-mllm/prior-override.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-22",
      "title": "QimenBench: Cross-Source Target-Control Evidence for Procedural Chart Construction",
      "program": "Multimodal & Vision-Language Models",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 10,
      "page_link": "/papers/multimodal-mllm/qimen-bench-chart-construction.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-23",
      "title": "Do Vision-Language Models Bind Spatial Relations? A Train-Free Diagnostic with No-Supplied-Box Spatial Prompts",
      "program": "Multimodal & Vision-Language Models",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 10,
      "page_link": "/papers/multimodal-mllm/spatial-relations.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-24",
      "title": "When Visual Token Pruning Fails the Frontier: A Full-Matrix Diagnostic for Multimodal LLM Inference",
      "program": "Multimodal & Vision-Language Models",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 10,
      "page_link": "/papers/multimodal-mllm/token-efficiency.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-25",
      "title": "Train-Free Visual Numerosity Diagnostics Under a Strict Evidence Gate",
      "program": "Multimodal & Vision-Language Models",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 10,
      "page_link": "/papers/multimodal-mllm/visual-numerosity.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-26",
      "title": "Selective Deliberation for Language Agents: Matching Fixed Test-Time Compute at Half the Cost",
      "program": "LLM Agent Methods",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 9,
      "page_link": "/papers/llm-agent-methods/selective-deliberation-agents.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-27",
      "title": "Verifier-Guided Structured Visual Test-Time Scaling for Multimodal Reasoning",
      "program": "LLM Agent Methods",
      "status": "draft",
      "status_label": "Draft",
      "pages": 5,
      "page_link": "/papers/llm-agent-methods/reasoning.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-28",
      "title": "When Should Multimodal Agents Spend More Test-Time Compute?",
      "program": "LLM Agent Methods",
      "status": "draft",
      "status_label": "Draft",
      "pages": 4,
      "page_link": "/papers/llm-agent-methods/test-time-scaling-v2.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-29",
      "title": "RouteScope: Auditing Training-Free First-Tool Routing for Multimodal Agents",
      "program": "LLM Agent Methods",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 12,
      "page_link": "/papers/llm-agent-methods/tool-orchestration.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-30",
      "title": "Cross-View Visual Uncertainty Routing for Training-Free Multimodal Confidence",
      "program": "LLM Agent Methods",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 12,
      "page_link": "/papers/llm-agent-methods/visual-uncertainty-v2.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-31",
      "title": "A No-Go Diagnostic for DiT-Only Structured Pruning of Wan Image-to-Video Generation",
      "program": "Efficiency, Compression & Decoding",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 10,
      "page_link": "/papers/efficiency-quant-kvcache/i2v-structured-pruning.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-32",
      "title": "No-Extra-Model Speculative Decoding for Code-Like Serving Workloads",
      "program": "Efficiency, Compression & Decoding",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 11,
      "page_link": "/papers/efficiency-quant-kvcache/no-extra-model-speculative-decoding.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-33",
      "title": "Evidence-Adaptive Decoding for Retrieval-Augmented Generation",
      "program": "Efficiency, Compression & Decoding",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 9,
      "page_link": "/papers/efficiency-quant-kvcache/evidence-adaptive-rag-decoding.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-34",
      "title": "Risk-Routed KV Cache Compression for Long-Context Inference",
      "program": "Efficiency, Compression & Decoding",
      "status": "draft",
      "status_label": "Draft",
      "pages": 7,
      "page_link": "/papers/efficiency-quant-kvcache/longctx-kvcache.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-35",
      "title": "Calibrated Sink-Norm Protection for Train-Free KV-Cache Quantization",
      "program": "Efficiency, Compression & Decoding",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 9,
      "page_link": "/papers/efficiency-quant-kvcache/sink-norm-kv-cache-quant.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-36",
      "title": "TailGuard Diagnostics for Activation-Aware PTQ",
      "program": "Efficiency, Compression & Decoding",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 9,
      "page_link": "/papers/efficiency-quant-kvcache/tail-guard-activation-aware-ptq.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-37",
      "title": "When Vocabulary-Row Proxies Fail: A Negative Result for Calibration-Free Vocabulary Quantization",
      "program": "Efficiency, Compression & Decoding",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 10,
      "page_link": "/papers/efficiency-quant-kvcache/vocab-row-quantization.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-38",
      "title": "Direct-Best Reversals in Train-Free Structured Counterfactual Reasoning",
      "program": "World Models",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 12,
      "page_link": "/papers/world-model/world-sim.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-39",
      "title": "Decode-Time Transition Ledgers for Diagnosing World-State Drift",
      "program": "World Models",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 11,
      "page_link": "/papers/world-model/world-state.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-40",
      "title": "From Leaderboard Ranks to Audited Decisions: A Controlled-Panel Study of Evaluation-Format Uncertainty",
      "program": "State Trace & Auditability",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 13,
      "page_link": "/papers/misc/leaderboard-audit-evaluation-uncertainty.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    },
    {
      "id": "paper-41",
      "title": "TraceWidth: A Scoped Audit-Ready State-Trace Protocol with Exact Certificates",
      "program": "State Trace & Auditability",
      "status": "manuscript",
      "status_label": "Manuscript",
      "pages": 11,
      "page_link": "/papers/misc/trace-width-state-trace.pdf",
      "human_baseline_text": null,
      "source_url": "https://argusbot.cn/research.html"
    }
  ]
}


==> evidence/process_theory/formula_instantiation.csv <==
quantity,source_window,numerator,denominator,estimate,unit,measurement_status,caveat
dense_token_rate,"Erdos rounds 12-17; 18 missions","332274 reasoning-output tokens","9620.503422 active seconds",34.5381,"reasoning-output tokens per second",measured_telemetry,"Role-aggregate reasoning-output tokens; excludes input and cached-input tokens"
dense_intelligence_strict,"same mathematical window","34.5381 * 0.559849 * 0.555556 * 0.553835",1,5.9495,"effective token-equivalents per second",audit_index,"Strict mission-purpose labels; not an absolute intelligence score"
dense_intelligence_inclusive,"same mathematical window","34.5381 * 0.951183 * 0.944444 * 0.904301",1,28.0577,"effective token-equivalents per second",audit_index,"Credits successful support; upper attribution-policy estimate"
reviewer_verifier_recovery,"SWE-Bench Pro revision-requested tasks",34,43,0.7907,fraction,measured_process_outcome,"Does not identify Reviewer sensitivity or false-acceptance rate"
reviewer_strict_rescue,"SWE-Bench Pro revision-requested tasks",22,43,0.5116,fraction,measured_process_outcome,"Requires later Reviewer done; routing is adaptive"
reuse_token_proxy,"SWE-Bench Pro W1-6 versus W19-22","2.95M - 2.33M",1,0.62,"million solve input tokens saved per task",observational_proxy,"Task mix changes across windows"
reuse_time_proxy,"SWE-Bench Pro W1-6 versus W19-22","8.52 - 7.25",1,1.27,"active minutes saved per task",observational_proxy,"Equivalent to 76.2 seconds; task mix changes"
immediate_verified_reusable_yield,"Erdos rounds 12-17; lambda_g=0","6 accepted theorem deltas * 1000000","332274 reasoning-output tokens",18.0574,"campaign-accepted deltas per million reasoning-output tokens",protocol_proxy,"Equal-weight deltas; campaign review only; excludes future reuse and external novelty"
process_compression_ratio,"campaign snapshot",384370463,3240,118632.8589,"raw event bytes per checkpoint byte",operational_snapshot,"Raw event history and the working checkpoint serve different functions"


==> evidence/process_theory/theory_evidence_matrix.csv <==
theory_component,quantity,current_evidence,observed_value,evidence_status,decisive_experiment
process_data_dominance,downstream_risk_difference,"Erdos role trace","1 certified dead branch plus 6 dependent proof deltas","information retained; utility not causally measured","paired final-only versus typed-process planning replay"
review_gate,"review sensitivity false-acceptance and recovery","SWE-Bench Pro reviewer events","43 revisions; 34 later verifier successes; 22 later Reviewer done","correction path observed; calibration unidentified","randomized independent review under common external verifier"
reuse_value,G_L,"SWE-Bench Pro longitudinal windows","W19-22 uses 21% fewer solve input tokens and 15% less active time than W1-6","observational proxy confounded by task mix","paired frozen-state downstream replay"
token_conversion,"eta_r eta_a eta_v and rho_I","Erdos efficiency audit","56.0% reasoning direct; 55.4% verification direct; 55.6% action direct; strict/inclusive density indices 5.95/28.06 effective token-equivalents per second","coarse whole-call attribution and policy-sensitive audit index","non-private segment labels plus externally verified value-per-token analysis"
verified_reusable_yield,Y_PRI,"mathematical theorem-production window","18.1 campaign-accepted theorem deltas per million reasoning-output tokens with lambda_g=0","immediate-only protocol proxy; no future reuse or external novelty calibration","common task-native value protocol with validity and paired reuse estimates"
process_compression,raw_trace_to_checkpoint,"campaign snapshot","384370463 raw event bytes versus 3240 checkpoint bytes; ratio 118632.9","scale observation only; artifacts serve different functions","downstream replay across controlled compression budgets"


==> evidence/rwkv6_upstream_adoption/result.json <==
{
  "case_id": "fla_rwkv6_tilelang_pr_1045",
  "operation": "RWKV6 dense bf16 D=64 forward-intra",
  "hardware": "NVIDIA H100 NVL",
  "workload": {
    "batch": 8,
    "sequence_length": 1024,
    "heads": 8,
    "dimension": 64
  },
  "latency_ms": {
    "forward_baseline": 0.199,
    "forward_candidate": 0.168,
    "forward_backward_baseline": 0.900,
    "forward_backward_candidate": 0.747
  },
  "verification": {
    "frozen_gate_passes": 13,
    "repository_tests_passed": 14
  },
  "upstream": {
    "pull_request": "https://github.com/fla-org/flash-linear-attention/pull/1045",
    "state": "merged",
    "merge_commit": "https://github.com/fla-org/flash-linear-attention/commit/c70f11c5530142450525549cc96d13d9f5165f69"
  },
  "scope_note": "Public PR evidence; measurements are scoped to the reported workload and hardware."
}

==> evidence/swebench_pro/argus_six_wave_windows.csv <==
label,stage,kind,waves,tasks,solve_input_tokens_mean,active_seconds_mean,token_index,time_index
W1–6,Start-up,normal,"1,2,3,4,5,6",120,2949454.216666667,511.2117187635373,100.0,100.0
W7–12,Early reuse,normal,"7,8,9,10,11,12",140,2072091.0857142857,436.66276979442154,70.25337345483752,85.41720656376451
W13–18,Composition shift,normal,"14,16,17,18",151,1471564.152317881,625.2658843509439,49.89276131164948,122.31055380797378
W19–22,Mature,mature,"19,20,21,22",158,2326948.2721518986,434.93485945229685,78.8941987640583,85.07920368184624
W23–24,Late difficult tasks,tail,"23,24",49,3718969.4081632653,540.864896669245,126.09008768972411,105.8005669309439


==> evidence/swebench_pro/argus_wave_efficiency.csv <==
wave,completed,solve_input_tokens_mean,solve_agent_seconds_mean,active_skills,wiki_pages
1,20,2839031.55,545.5700650728841,34,27
2,20,3262573.05,642.5501332331371,54,41
3,20,3609459.3,569.6278654193094,68,52
4,20,2907584.65,490.74325300861057,89,64
5,20,2832158.8,451.98126210337375,106,81
6,20,2245917.95,366.797733743909,127,94
7,20,2563535.85,519.752975650191,148,101
8,20,2882345.95,465.797129817478,168,115
9,20,2614836.7,394.1630509344176,190,129
10,20,2204303.1,377.0701338171315,208,143
11,20,2041063.5,396.90635528632436,225,155
12,40,1099276.25,451.4748715277042,260,171
14,32,1326579.875,527.0442242100982,290,191
16,39,1563696.564102564,623.0755349803621,305,206
17,40,1537478.5,668.481382393761,306,219
18,40,1431808.125,662.7633050571208,333,237
19,40,2423518.2,430.9737487078478,365,258
20,40,2128688.05,400.5085493150999,404,284
21,39,2165430.3333333335,427.90455328920507,413,305
22,39,2592763.9487179485,481.336879340154,434,323
23,38,3873232.736842105,565.5933326803159,471,345
24,11,3186059.727272727,455.43939044918164,478,352


==> evidence/swebench_pro/reviewer_interventions.csv <==
instance_id,source,review_status_sequence,official_resolved,reviewer_accepted_after_revision,reviewer_calls,engineer_rounds
instance_NodeBB__NodeBB-0e07f3c9bace416cbab078a30eae972868c0a8a3-vf2cf3cbd463b7ad942381f1c6d077626485a1e9e,continuation,continue>blocked,1,0,2,2
instance_NodeBB__NodeBB-76c6e30282906ac664f2c9278fc90999b27b1f48-vd59a5728dfc977f44533186ace531248c2917516,continuation,continue>done,0,1,2,2
instance_NodeBB__NodeBB-a5afad27e52fd336163063ba40dcadc80233ae10-vd59a5728dfc977f44533186ace531248c2917516,continuation,continue>blocked,1,0,1,2
instance_NodeBB__NodeBB-cfc237c2b79d8c731bbfc6cadf977ed530bfd57a-v0495b863a912fbff5749c67e860612b91825407c,continuation,continue>blocked,1,0,1,2
instance_NodeBB__NodeBB-eb49a64974ca844bca061744fb3383f5d13b02ad-vnan,continuation,continue>blocked,1,0,2,2
instance_NodeBB__NodeBB-f2082d7de85eb62a70819f4f3396dd85626a0c0a-vd59a5728dfc977f44533186ace531248c2917516,continuation,continue>blocked,1,0,2,2
instance_ansible__ansible-189fcb37f973f0b1d52b555728208eeb9a6fce83-v906c969b551b346ef54a2c0b41e04f632b7b73c2,continuation,continue>done,1,1,2,2
instance_ansible__ansible-5e369604e1930b1a2e071fecd7ec5276ebd12cb1-v0f01c69f1e2528b935359cfe578530722bca2c59,continuation,continue>done,1,1,2,2
instance_ansible__ansible-811093f0225caa4dd33890933150a81c6a6d5226-v1055803c3a812189a1133297f7f5468579283f86,continuation,continue>done,1,1,2,2
instance_ansible__ansible-de5858f48dc9e1ce9117034e0d7e76806f420ca8-v1055803c3a812189a1133297f7f5468579283f86,continuation,continue>done,0,1,2,2
instance_ansible__ansible-f02a62db509dc7463fab642c9c3458b9bc3476cc-v390e508d27db7a51eece36bb6d9698b63a5b638a,continuation,continue>done,1,1,2,2
instance_element-hq__element-web-56c7fc1948923b4b3f3507799e725ac16bcf8018-vnan,continuation,continue>continue,1,0,2,2
instance_element-hq__element-web-582a1b093fc0b77538052f45cbb9c7295f991b51-vnan,continuation,continue>blocked,1,0,2,2
instance_flipt-io__flipt-2ca5dfb3513e4e786d2b037075617cccc286d5c3,continuation,continue>continue,0,0,2,2
instance_flipt-io__flipt-3d5a345f94c2adc8a0eaa102c189c08ad4c0f8e8,continuation,continue>done,0,1,1,2
instance_flipt-io__flipt-40007b9d97e3862bcef8c20ae6c87b22ea0627f0,continuation,continue>done,1,1,1,2
instance_flipt-io__flipt-406f9396ad65696d58865b3a6283109cd4eaf40e,continuation,continue>done,1,1,2,2
instance_flipt-io__flipt-6fd0f9e2587f14ac1fdd1c229f0bcae0468c8daa,initial,continue>done,1,1,2,2
instance_flipt-io__flipt-9f8127f225a86245fa35dca4885c2daef824ee55,initial,continue>done,1,1,2,2
instance_flipt-io__flipt-b6cef5cdc0daff3ee99e5974ed60a1dc6b4b0d67,initial,continue>done,1,1,2,2
instance_flipt-io__flipt-f36bd61fb1cee4669de1f00e59da462bfeae8765,continuation,continue>continue,0,0,2,2
instance_future-architect__vuls-bff6b7552370b55ff76d474860eead4ab5de785a-v1151a6325649aaf997cd541ebe533b53fddf1b07,continuation,continue>done>done,0,1,1,1
instance_gravitational__teleport-1316e6728a3ee2fc124e2ea0cc6a02044c87a144-v626ec2a48416b10a88641359a169d99e935ff037,continuation,continue>blocked,1,0,2,2
instance_gravitational__teleport-3fa6904377c006497169945428e8197158667910-v626ec2a48416b10a88641359a169d99e935ff037,continuation,continue>done,1,1,2,2
instance_gravitational__teleport-7744f72c6eb631791434b648ba41083b5f6d2278-vce94f93ad1030e3136852817f2423c1b3ac37bc4,continuation,continue>blocked,1,0,1,2
instance_gravitational__teleport-ba6c4a135412c4296dd5551bd94042f0dc024504-v626ec2a48416b10a88641359a169d99e935ff037,continuation,continue>blocked,1,0,2,2
instance_gravitational__teleport-baeb2697c4e4870c9850ff0cd5c7a2d08e1401c9-vee9b09fb20c43af7e520f57e9239bbcf46b7113d,continuation,continue>blocked,1,0,2,2
instance_gravitational__teleport-d873ea4fa67d3132eccba39213c1ca2f52064dcc-vce94f93ad1030e3136852817f2423c1b3ac37bc4,continuation,continue>continue,0,0,2,2
instance_gravitational__teleport-e6681abe6a7113cfd2da507f05581b7bdf398540-v626ec2a48416b10a88641359a169d99e935ff037,continuation,continue>done,1,1,2,2
instance_internetarchive__openlibrary-58999808a17a26b387f8237860a7a524d1e2d262-v08d8e8889ec945ab821fb156c04c7d2e2810debb,continuation,continue>blocked,1,0,1,2
instance_internetarchive__openlibrary-62d2243131a9c7e6aee00d1e9c5660fd5b594e89-v0f5aece3601a5b4419f7ccec1dbda2071be28ee4,continuation,continue>done,1,1,2,2
instance_internetarchive__openlibrary-6fdbbeee4c0a7e976ff3e46fb1d36f4eb110c428-v08d8e8889ec945ab821fb156c04c7d2e2810debb,continuation,continue>blocked,1,0,1,2
instance_internetarchive__openlibrary-d109cc7e6e161170391f98f9a6fa1d02534c18e4-ve8c8d62a2b60610a3c4631f5f23ed866bada9818,continuation,continue>done,1,1,2,2
instance_navidrome__navidrome-812dc2090f20ac4f8ac271b6ed95be5889d1a3ca,continuation,continue>done,1,1,2,2
instance_navidrome__navidrome-874b17b8f614056df0ef021b5d4f977341084185,continuation,continue>continue,1,0,2,2
instance_navidrome__navidrome-87d4db7638b37eeb754b217440ab7a372f669205,continuation,continue>blocked,0,0,2,2
instance_navidrome__navidrome-d21932bd1b2379b0ebca2d19e5d8bae91040268a,continuation,continue>done,1,1,2,2
instance_protonmail__webclients-2c3559cad02d1090985dba7e8eb5a129144d9811,continuation,continue>blocked,1,0,1,2
instance_protonmail__webclients-369fd37de29c14c690cb3b1c09a949189734026f,continuation,continue>blocked,1,0,2,2
instance_protonmail__webclients-7e54526774e577c0ebb58ced7ba8bef349a69fec,continuation,continue>done,1,1,2,2
instance_qutebrowser__qutebrowser-3fd8e12949b8feda401930574facf09dd4180bba,continuation,continue>done,1,1,2,2
instance_qutebrowser__qutebrowser-99029144b5109bb1b2a53964a7c129e009980cd9-va0fd88aac89cde702ec1ba84877234da33adce8a,continuation,continue>blocked,1,0,2,2
instance_tutao__tutanota-40e94dee2bcec2b63f362da283123e9df1874cc1-vc4e41fd0029957297843cb9dec4a25c7c756f029,continuation,continue>done,0,1,2,2


==> evidence/swebench_pro/reviewer_mechanism_stats.json <==
{
  "schema": "argus-swebench-pro-reviewer-mechanism/v1",
  "tasks": 731,
  "routing": {
    "external_reviewer_tasks": 466,
    "external_reviewer_share": 0.6374829001367989,
    "engineer_self_review_tasks": 265,
    "engineer_self_review_share": 0.3625170998632011
  },
  "external_reviewer_outcomes": {
    "first_review_accepted": 388,
    "first_review_blocked": 35,
    "revision_requested": 43,
    "official_verifier_resolved_after_revision": 34,
    "reviewer_accepted_after_revision": 22,
    "not_reviewer_accepted_after_revision": 21
  },
  "descriptive_workload": {
    "external_reviewer_mean_solve_input_tokens": 3050524.993562232,
    "self_review_mean_solve_input_tokens": 1107991.354716981,
    "external_reviewer_mean_active_seconds": 591.243137573553,
    "self_review_mean_active_seconds": 328.8488990755119
  },
  "definitions": {
    "external_reviewer": "At least one model call labeled Reviewer in the accepted Argus trajectory.",
    "engineer_self_review": "No model call labeled Reviewer; the Engineer used the configured self-review path.",
    "revision_requested": "An independent-review trajectory contains a Reviewer revision verdict.",
    "reviewer_accepted_after_revision": "A revision-requested trajectory later ends with a Reviewer status done.",
    "official_verifier_resolved_after_revision": "A revision-requested task has final official resolved=1, independent of the final Reviewer status."
  },
  "interpretation": "Reviewer routing is task-dependent rather than randomized; group-level accuracy or cost differences are descriptive, not a causal ablation."
}


==> evidence/swebench_pro/unified_experiment_summary.json <==
{
  "schema": "argus-swebench-pro-unified-report/v1",
  "benchmark": "SWE-Bench Pro",
  "tasks": 731,
  "experiment_structure": "one continuous evaluation with cumulative Skill and Wiki updates",
  "model": "GPT-5.5",
  "reasoning_effort": "xhigh",
  "aggregate_comparison": {
    "source": "reported experiment aggregate",
    "direct_copilot_accuracy_approx": 0.59,
    "argus_accuracy_approx": 0.78,
    "accuracy_delta_percentage_points_approx": 19.0,
    "argus_to_direct_total_token_ratio_approx": 1.41,
    "direct_copilot_per_wave_tokens_available": false,
    "direct_copilot_per_wave_time_available": false
  },
  "argus_longitudinal_analysis": {
    "source": "accepted Argus Wave summaries",
    "completed_wave_ids": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 14, 16, 17, 18, 19, 20, 21, 22, 23, 24],
    "excluded_incomplete_wave_ids": [13, 15],
    "window_policy": "approximately six numeric waves per window; Waves 23-24 are displayed separately as late difficult-task stress",
    "token_metric": "mean accepted-run solve input tokens per task",
    "time_metric": "mean active Argus workflow seconds per task",
    "exclusions": [
      "orchestration wait",
      "environment preparation",
      "external verification",
      "infrastructure recovery",
      "post-task knowledge maintenance"
    ]
  }
}


==> evidence/website_results.json <==
{
  "schema": "argus-website-results/v1",
  "description": "Public snapshot of every current result card on argusbot.cn/results.html, with published comparison columns preserved verbatim and, where available, public-safe artifact-digest corroboration.",
  "retrieval": {
    "timestamp_utc": "2026-07-14T12:29:51Z",
    "source_url": "https://argusbot.cn/results.html",
    "final_url": "https://argusbot.cn/results.html",
    "http_status": 200,
    "raw_html_sha256": "5143a58774c513ec7917a508837d2992fb950f34923d34f2a5c85449900f38bf"
  },
  "comparison_rule": "Human SOTA, human-authored records, and paper-reported bests are primary where the website provides them. SOL-ExecBench and Arbor preserve the site's published system/agent comparisons as secondary context.",
  "results_count": 6,
  "results": [
    {
      "arena": "NVIDIA SOL-ExecBench",
      "protocol": "B200 · 101 kernels",
      "agent_backbone": "GPT-5.5",
      "agent_backend": "Codex",
      "result": "Global #6 · 2× #1 · 7 top-3",
      "human_comparison": "Two head-to-head wins over Recursive",
      "website_quote": "NVIDIA SOL-ExecBench — B200 · 101 kernels — Global #6 · 2× #1 · 7 top-3 — Two head-to-head wins over Recursive",
      "source_url": "https://argusbot.cn/results.html",
      "evidence_tier": "website_snapshot",
      "corroboration": "website_snapshot"
    },
    {
      "arena": "nanochat · B200",
      "protocol": "5 min · 1×B200 · 426 attempts",
      "agent_backbone": "GPT-5.5",
      "agent_backend": "Codex",
      "result": "0.9636 BPB",
      "human_comparison": "Human SOTA: 0.9646",
      "website_quote": "nanochat · B200 — 5 min · 1×B200 · 426 attempts — 0.9636 BPB — Human SOTA: 0.9646",
      "source_url": "https://argusbot.cn/results.html",
      "evidence_tier": "website_snapshot",
      "corroboration": "local_artifact"
    },
    {
      "arena": "nanochat · H100",
      "protocol": "5 min · 1×H100 · 37 mechanisms",
      "agent_backbone": "GPT-5.5",
      "agent_backend": "Codex",
      "result": "0.9855 BPB",
      "human_comparison": "Human SOTA: 0.9879",
      "website_quote": "nanochat · H100 — 5 min · 1×H100 · 37 mechanisms — 0.9855 BPB — Human SOTA: 0.9879",
      "source_url": "https://argusbot.cn/results.html",
      "evidence_tier": "website_snapshot",
      "corroboration": "website_snapshot"
    },
    {
      "arena": "nanoGPT speedrun",
      "protocol": "8×H100 · N=10",
      "agent_backbone": "GPT-5.5",
      "agent_backend": "Codex",
      "result": "79.77 seconds",
      "human_comparison": "Same-device human #83: 80.18s",
      "website_quote": "nanoGPT speedrun — 8×H100 · N=10 — 79.77 seconds — Same-device human #83: 80.18s",
      "source_url": "https://argusbot.cn/results.html",
      "evidence_tier": "website_snapshot",
      "corroboration": "local_artifact"
    },
    {
      "arena": "AARRI-Bench",
      "protocol": "82 research-intern tasks",
      "agent_backbone": "GPT-5.5",
      "agent_backend": "Codex",
      "result": "63/82 · 76.8%",
      "human_comparison": "Paper-reported best: 68.3%",
      "website_quote": "AARRI-Bench — 82 research-intern tasks — 63/82 · 76.8% — Paper-reported best: 68.3%",
      "source_url": "https://argusbot.cn/results.html",
      "evidence_tier": "website_snapshot",
      "corroboration": "website_snapshot"
    },
    {
      "arena": "Arbor · RUC NLPIR",
      "protocol": "Math-Reasoning Data",
      "agent_backbone": "GPT-5.5",
      "agent_backend": "Codex",
      "result": "28.0 gap",
      "human_comparison": "Arbor 20.83 · Claude Code 8.33 · Codex 6.25",
      "website_quote": "Arbor · RUC NLPIR — Math-Reasoning Data — 28.0 gap — Arbor 20.83 · Claude Code 8.33 · Codex 6.25",
      "source_url": "https://argusbot.cn/results.html",
      "evidence_tier": "website_snapshot",
      "corroboration": "website_snapshot"
    }
  ],
  "local_corroboration": {
    "nanoGPT speedrun": {
      "logical_project": "nanogpt-speedrun-h100",
      "artifact_id": "candidate_mlp_post_only_hybrid_n10_20260617T152904Z",
      "source_file_basename": "SCORE.raw",
      "source_file_sha256": "54ef845717b9646714f164c484437763ab9135c4b958b99abacb22d8130f4cf6",
      "result_file_basename": "RESULT.md",
      "result_file_sha256": "f40703b8082bd4bf1070991e99a48f96ae62c57a10f952560acfaa9280050bdb",
      "verifier_line": "SCORE valid=true n=10 val_loss=3.2776 p(mean<3.28)=0.004007 train_time=79.77s run_id=20260617T152927Z-15095 seal=ok",
      "analyzer_line": "runs                     n=10  val_loss=3.2776±0.0022  t=-3.389 p(mean<3.28)=0.004007  time=79.77±0.06s",
      "valid": true,
      "N": 10,
      "val_loss": "3.2776±0.0022",
      "p_mean_lt_3.28": 0.004007,
      "train_time_seconds": "79.77±0.06"
    },
    "nanochat · B200": {
      "logical_project": "nanochat-mission-b200",
      "artifact_id": "a374_tailweighted_boundary_mixed_readout_data_bundle",
      "source_file_basename": "summary.json",
      "source_file_sha256": "2650f0f12de6bd1734d0823e4d9ab6232fb2d6db4bf9055778a2aa6333af2412",
      "acceptance_file_basename": "final_acceptance_check.txt",
      "acceptance_file_sha256": "2ce1069d79f7f0121074a78a08ceb48e648cc0189736fe8b637ae49653036b3b",
      "frozen_scorer_exit_code": 0,
      "real_flash_attn_4_sm100": true,
      "time_budget_seconds": 300,
      "completed_seeds": 1,
      "MEAN_VAL_BPB": 0.963634,
      "score_valid": true,
      "decision": "promote_a374_new_global_best"
    }
  }
}


==> figures/IMAGE2_FIGURES.json <==
{
  "description": "Six structural report figures drawn by the gpt-image-2 image model and accepted by the operator for final integration. Each entry is hash-consistent with the committed raster, prompt, and public-safe provenance sidecar. No local/absolute paths or secrets are recorded; the two deterministic data figures live in REPORT_FIGURES.json.",
  "figure_count": 6,
  "figures": [
    {
      "figure_id": "argus-architecture",
      "figure_studio_source": "paper-framework-figure-studio-pro-v3.1.4a",
      "figure_studio_stage": "S5-CANDIDATE-IMAGE",
      "figure_type": "architecture",
      "generation_provenance_path": "technical_report/figures/argus_architecture.png.provenance.json",
      "generator": "codex-image2",
      "generator_model": "gpt-image-2",
      "height": 1024,
      "inspect_path": "technical_report/figures/argus_architecture.png.inspect.json",
      "model": "gpt-image-2",
      "ocr_path": "technical_report/figures/argus_architecture.ocr.json",
      "output_path": "technical_report/figures/argus_architecture.png",
      "output_sha256": "58cfb13d53e0a1b595783186bb3aa6b56260e8983ca63a1eccc383b12adf560c",
      "prompt_path": "technical_report/figures/argus_architecture.prompt.txt",
      "prompt_sha256": "2e73c7a16387aa40435e567e159bd2ad371e33d0d076f813a6f07e5976c99a67",
      "prompt_template_id": "argus-image2-paper-prompt-v1",
      "requested_size": "1536x1024",
      "sidecar_path": "technical_report/figures/argus_architecture.png.json",
      "source": "raster",
      "width": 1536
    },
    {
      "figure_id": "dense-intelligence",
      "figure_studio_source": "paper-framework-figure-studio-pro-v3.1.4a",
      "figure_studio_stage": "S5-CANDIDATE-IMAGE",
      "figure_type": "concept",
      "generation_provenance_path": "technical_report/figures/dense_intelligence.png.provenance.json",
      "generator": "codex-image2",
      "generator_model": "gpt-image-2",
      "height": 1024,
      "inspect_path": "technical_report/figures/dense_intelligence.png.inspect.json",
      "model": "gpt-image-2",
      "ocr_path": "technical_report/figures/dense_intelligence.ocr.json",
      "output_path": "technical_report/figures/dense_intelligence.png",
      "output_sha256": "2ba489e31967a9f6ae587820a2cc819faaaab3dc426069fd0d14746f8f64237f",
      "prompt_path": "technical_report/figures/dense_intelligence.prompt.txt",
      "prompt_sha256": "6c415df600bea091cae09898af1eb2f5cc6d1a8038a70a28fc2b51a1407ea66e",
      "prompt_template_id": "argus-image2-paper-prompt-v1",
      "requested_size": "1536x1024",
      "sidecar_path": "technical_report/figures/dense_intelligence.png.json",
      "source": "raster",
      "width": 1536
    },
    {
      "figure_id": "long-horizon-reliability",
      "figure_studio_source": "paper-framework-figure-studio-pro-v3.1.4a",
      "figure_studio_stage": "S5-CANDIDATE-IMAGE",
      "figure_type": "reliability",
      "generation_provenance_path": "technical_report/figures/long_horizon_reliability.png.provenance.json",
      "generator": "codex-image2",
      "generator_model": "gpt-image-2",
      "height": 1024,
      "inspect_path": "technical_report/figures/long_horizon_reliability.png.inspect.json",
      "model": "gpt-image-2",
      "ocr_path": "technical_report/figures/long_horizon_reliability.ocr.json",
      "output_path": "technical_report/figures/long_horizon_reliability.png",
      "output_sha256": "eb2a14769c345ca208bc219840eb89d26f3c16dec15966cf50818086af7a7203",
      "prompt_path": "technical_report/figures/long_horizon_reliability.prompt.txt",
      "prompt_sha256": "e097144e01a6b1283bf6225837100413e1f70451a54986e46673752be2c71954",
      "prompt_template_id": "argus-image2-paper-prompt-v1",
      "requested_size": "1536x1024",
      "sidecar_path": "technical_report/figures/long_horizon_reliability.png.json",
      "source": "raster",
      "width": 1536
    },
    {
      "figure_id": "master-spine",
      "figure_studio_source": "paper-framework-figure-studio-pro-v3.1.4a",
      "figure_studio_stage": "S5-CANDIDATE-IMAGE",
      "figure_type": "concept",
      "generation_provenance_path": "technical_report/figures/master_spine.png.provenance.json",
      "generator": "codex-image2",
      "generator_model": "gpt-image-2",
      "height": 1024,
      "inspect_path": "technical_report/figures/master_spine.png.inspect.json",
      "model": "gpt-image-2",
      "ocr_path": "technical_report/figures/master_spine.ocr.json",
      "output_path": "technical_report/figures/master_spine.png",
      "output_sha256": "944c65d7b8c8c7fa0881067cf21a9e41a7e360480f7fc0687c291241eaec33c4",
      "prompt_path": "technical_report/figures/master_spine.prompt.txt",
      "prompt_sha256": "99e0f487c6dac696e337e0e868ec82cf4c9706d01d236a1a32f44e80a4752979",
      "prompt_template_id": "argus-image2-paper-prompt-v1",
      "requested_size": "1536x1024",
      "sidecar_path": "technical_report/figures/master_spine.png.json",
      "source": "raster",
      "width": 1536
    },
    {
      "figure_id": "mission-lifecycle",
      "figure_studio_source": "paper-framework-figure-studio-pro-v3.1.4a",
      "figure_studio_stage": "S5-CANDIDATE-IMAGE",
      "figure_type": "lifecycle",
      "generation_provenance_path": "technical_report/figures/mission_lifecycle.png.provenance.json",
      "generator": "codex-image2",
      "generator_model": "gpt-image-2",
      "height": 1024,
      "inspect_path": "technical_report/figures/mission_lifecycle.png.inspect.json",
      "model": "gpt-image-2",
      "ocr_path": "technical_report/figures/mission_lifecycle.ocr.json",
      "output_path": "technical_report/figures/mission_lifecycle.png",
      "output_sha256": "66e622b848470156fd7e83c2a02fd125eaa4a41c1deb6e7345eb37979fe69aaa",
      "prompt_path": "technical_report/figures/mission_lifecycle.prompt.txt",
      "prompt_sha256": "63bcbf6eeffd73b0fe4a876b493cb712053a2be44ebb2d34c3e4d876c3b88b16",
      "prompt_template_id": "argus-image2-paper-prompt-v1",
      "requested_size": "1536x1024",
      "sidecar_path": "technical_report/figures/mission_lifecycle.png.json",
      "source": "raster",
      "width": 1536
    },
    {
      "figure_id": "system-planes",
      "figure_studio_source": "paper-framework-figure-studio-pro-v3.1.4a",
      "figure_studio_stage": "S5-CANDIDATE-IMAGE",
      "figure_type": "architecture",
      "generation_provenance_path": "technical_report/figures/system_planes.png.provenance.json",
      "generator": "codex-image2",
      "generator_model": "gpt-image-2",
      "height": 1024,
      "inspect_path": "technical_report/figures/system_planes.png.inspect.json",
      "model": "gpt-image-2",
      "ocr_path": "technical_report/figures/system_planes.ocr.json",
      "output_path": "technical_report/figures/system_planes.png",
      "output_sha256": "34cd707e1cd02e4c08f6a7f8d2c0b2575eb4c4c4eceab6ddcf83688f658fea18",
      "prompt_path": "technical_report/figures/system_planes.prompt.txt",
      "prompt_sha256": "cfe7d8a7ee9ce072c32b84e8fc3ef91492f42e8139054387941f8f24a834ae63",
      "prompt_template_id": "argus-image2-paper-prompt-v1",
      "requested_size": "1536x1024",
      "sidecar_path": "technical_report/figures/system_planes.png.json",
      "source": "raster",
      "width": 1536
    }
  ],
  "generator": "technical_report/figures/build_ai_figure_provenance.py",
  "schema": "argus-image2-figures/v2"
}


==> figures/REPORT_FIGURES.json <==
{
  "description": "Deterministic, source-controlled DATA figures generated by build_report_figures.py from committed source-grounded specifications and evidence bundles. No image-model call is used; digests are reproducible across runs. The six structural figures are image-2 outputs recorded separately in IMAGE2_FIGURES.json.",
  "figures": {
    "paper_portfolio": {
      "pdf": "paper_portfolio.pdf",
      "pdf_sha256": "0e0cd737f2bdc7b9fcf9abe6f96cdf366480f47e7a588475e5bff69d586ff345",
      "png": "paper_portfolio.png",
      "png_sha256": "33ebe9ee56af320ec871e2b34b63ad28ed4dac6212b809491afb9f4c4171ef56"
    },
    "public_results": {
      "pdf": "public_results.pdf",
      "pdf_sha256": "e1a516a732d73c2e75ca26c4bda85ee7ce905684a1080d307ca80467d3527cb2",
      "png": "public_results.png",
      "png_sha256": "dabf17ea0bd45bc31c79fe54b4c9835afcb02c6e72a19520898aaa2dc4393b89"
    }
  },
  "generator": "technical_report/figures/build_report_figures.py",
  "palette": {
    "bone_white": "#FBFAF6",
    "deep_blue": "#214884",
    "frontier_gold": "#C38A20",
    "graphite": "#24272B",
    "system_blue": "#315BCE"
  },
  "schema": "argus-report-figures/v1",
  "source_evidence": [
    "technical_report/evidence/website_results.json",
    "technical_report/evidence/paper_inventory.json"
  ]
}


==> figures/argus_architecture.ocr.json <==
{
  "coverage": 0.5,
  "expected_tokens": [
    "Argus",
    "Operator objective",
    "Persistent research runtime",
    "Manager",
    "Planner",
    "Engineer",
    "Reviewer",
    "Manager: front door and stage authority",
    "Reviewer: completion authority",
    "Inspectable artifacts and evidence"
  ],
  "image": "technical_report/figures/argus_architecture.png",
  "normalized_observed": "ee ----- ON eee Persistent research runtime mo G Operator Manager Planner objective Manager: -- al front door and stage authority [% Revi i Inspectabl Reviewer: ...4.....-6 = eviewer Engineer = Inspectal le completion Q \u201c@ artifacts and authority evidence p A ftaaty mc = i = Ces = e | | Persistence Budget Scheduling Structured Audit Anti-cheat | I control /O trail guardrails | mus Persistent research runtime Operator Manager Planner @ objective Manager: .- front door and stage authority Reviewer: Inspectable Ee Reviewer Engineer artifacts and completion evidence authority eee eerste ereeesertetnerasecteatemeaeetersereen rs See er erst ecteatence sesso Pa aad \u00e9 eo Ses ee ee ee ee ae S G [S Persistence Budget Scheduling Structured Audit Anti-cheat control 0 trail guardrails eee ee ee ee a a ee ee mus Persistent research runtime Operator Manager Planner @ objective Manager: .- front door and stage authority Reviewer: Inspectable Ee Reviewer Engineer artifacts and completion evidence authority eee eerste ereeesertetnerasecteatemeaeetersereen rs See er erst ecteatence sesso Pa aad \u00e9 eo Ses ee ee ee ee ae [S Persistence Scheduling Structured Audit Anti-cheat 0 trail guardrails | eee ee ee ee a a ee ee",
  "psm_modes": [
    6,
    11,
    12
  ],
  "unresolved": [
    "Argus",
    "Operator objective",
    "Manager: front door and stage authority",
    "Reviewer: completion authority",
    "Inspectable artifacts and evidence"
  ]
}


==> figures/argus_architecture.ocr.txt <==
--- psm 6 ---
ee ————— ON eee
Persistent research runtime
mo
G Operator Manager Planner
objective
Manager: -- al
front door and
stage authority
[% Revi i Inspectabl
Reviewer: ...4.....-6 = eviewer Engineer = Inspectal le
completion Q “@ artifacts and
authority evidence
p A ftaaty mc = i
= Ces = e |
| Persistence Budget Scheduling Structured Audit Anti-cheat |
I control /O trail guardrails |


--- psm 11 ---
mus

Persistent research runtime

Operator

Manager

Planner

@

objective

Manager: .-

front door and

stage authority

Reviewer:

Inspectable

Ee Reviewer

Engineer

artifacts and

completion

evidence

authority

eee eerste ereeesertetnerasecteatemeaeetersereen rs

See er erst ecteatence sesso

Pa aad é

eo Ses

ee ee ee ee

ae

S

G

[S

Persistence

Budget

Scheduling

Structured

Audit

Anti-cheat

control

0

trail

guardrails

eee ee ee ee a a ee ee


--- psm 12 ---
mus

Persistent research runtime

Operator

Manager

Planner

@

objective

Manager: .-

front door and

stage authority

Reviewer:

Inspectable

Ee Reviewer

Engineer

artifacts and

completion

evidence

authority

eee eerste ereeesertetnerasecteatemeaeetersereen rs

See er erst ecteatence sesso

Pa aad é

eo Ses

ee ee ee ee

ae

[S

Persistence

Scheduling

Structured

Audit

Anti-cheat

0

trail

guardrails

|

eee ee ee ee a a ee ee


==> figures/argus_architecture.png.inspect.json <==
{
  "bytes": 1842538,
  "exists": true,
  "height": 1024,
  "image": "technical_report/figures/argus_architecture.png",
  "mime": "image/png",
  "sha256": "58cfb13d53e0a1b595783186bb3aa6b56260e8983ca63a1eccc383b12adf560c",
  "width": 1536
}


==> figures/argus_architecture.png.json <==
{
  "artifact": "technical_report/figures/argus_architecture.png",
  "image": {
    "bytes": 1842538,
    "exists": true,
    "height": 1024,
    "image": "technical_report/figures/argus_architecture.png",
    "mime": "image/png",
    "sha256": "58cfb13d53e0a1b595783186bb3aa6b56260e8983ca63a1eccc383b12adf560c",
    "width": 1536
  },
  "model": "gpt-image-2",
  "output_path": "technical_report/figures/argus_architecture.png",
  "output_sha256": "58cfb13d53e0a1b595783186bb3aa6b56260e8983ca63a1eccc383b12adf560c",
  "prompt": "Argus Technical Report figure prompt - Argus Architecture\nPrompt template: argus-precision-atlas-v2 (Blue-Gold)\nPrompt source spec: docs/superpowers/specs/2026-07-15-ai-redraw-structural-report-figures-design.md\nFigure id: argus-architecture   Generator: gpt-image-2   Output: technical_report/figures/argus_architecture.png (1536x1024 PNG)\n\nPurpose: present the four-role persistent research runtime as a system\nschematic (not a measured performance plot).\n\n=== BEGIN SHARED STYLE BLOCK: Blue-Gold Precision Atlas ===\nArt direction: Blue-Gold Precision Atlas. Render one museum-grade editorial\ntechnical-atlas plate at the quality bar of a first-party frontier research-lab\nreport: fine precise linework, generous negative space, calm balanced\ncomposition, restrained blue-and-gold accents, tactile matte print texture, and\nplate-like framing. It must read as a printed scientific atlas plate, never a\nmarketing graphic, SaaS dashboard, stock 3D render, whiteboard sketch, or Figma\nwireframe.\n\nPalette (use only these five colours; any sixth colour or off-palette hue is a\nreject):\n- bone white #FBFAF6 - paper field / background\n- system blue #315BCE - primary runtime structure, modules, and connectors\n- deep blue #214884 - secondary structure, framing, and deeper accents\n- frontier / evidence gold #C38A20 - reserved SOLELY for the evidence, decision,\n  or verified-progress accent; never the default structure colour\n- graphite #24272B - labels, hairlines, and subordinate machinery\n\nComposition and linework:\n- Hairline strokes about 1 to 1.5 px, precise geometry, measured spacing,\n  delicate connectors and arrows whose arrowheads land exactly on their named\n  destination.\n- Generous negative space and confident restraint; legible in GitHub light and\n  dark contexts and when printed to PDF.\n\nTypography (OCR-critical):\n- Set EVERY label horizontally, left-to-right, on a level baseline, in a clean\n  humanist sans-serif.\n- NO vertical text, NO stacked text, NO rotated text, NO curved or\n  path-following text, NO character-by-character vertical stacking.\n- Keep high figure-to-ground contrast so each label is OCR-legible.\n- SPELL EXACTLY every pinned label as quoted; do not invent, translate,\n  abbreviate, renumber, reorder, or duplicate any label, and add no label that\n  is not pinned.\n\nCanvas:\n- 1536 x 1024 pixels, landscape 3:2 (1536x1024). One flat raster plate, no\n  border bleed, and no multi-panel montage unless the figure body explicitly\n  asks for panels.\n\nShared negative prompt (reject the raster if any of these appear):\n- no cyberpunk, neon, glow, holograms, glassmorphism, or decorative gradients\n- no robots, brains, eyes, faces, photoreal people, or anthropomorphic mascots\n- no fake 3D dashboards, stock 3D icons, emoji, glossy web badges, gauges, or\n  vendor / brand logos\n- no watermarks, marketing badges, trophies, medals, ribbons, or success stamps\n- no Figma / SaaS / dashboard look, no rounded pastel card grid, no whiteboard\n  or Excalidraw sketch\n- no code snippets, raw file paths, tiny unreadable text, vertical or curved\n  text, or dense paragraphs\n- no colour outside the five pinned palette colours\n=== END SHARED STYLE BLOCK: Blue-Gold Precision Atlas ===\n\nSubject: the Argus persistent research runtime with exactly four roles.\n\n=== BEGIN PINNED LABELS ===\nRender each pinned label below EXACTLY as quoted, once each unless a\nplacement note says otherwise. Do not invent, translate, abbreviate,\nrenumber, reorder, or duplicate any label:\n- \"Argus\"\n- \"Operator objective\"\n- \"Persistent research runtime\"\n- \"Manager\"\n- \"Planner\"\n- \"Engineer\"\n- \"Reviewer\"\n- \"Manager: front door and stage authority\"\n- \"Reviewer: completion authority\"\n- \"Inspectable artifacts and evidence\"\n=== END PINNED LABELS ===\n\nRequired relationships / layout (honour every one):\n- One \"Operator objective\" enters from the LEFT into a single enclosure\n  labelled \"Persistent research runtime\".\n- Inside the enclosure sit EXACTLY four role modules, each labelled once:\n  \"Manager\", \"Planner\", \"Engineer\", \"Reviewer\".\n- Add the two short clarifiers \"Manager: front door and stage authority\" and\n  \"Reviewer: completion authority\" next to their roles.\n- \"Inspectable artifacts and evidence\" exit to the RIGHT, back toward the\n  operator.\n- Title the plate \"Argus\".\n- Runtime services (persistence, budget, scheduling, structured I/O, audit\n  trail, anti-cheat) are small graphite ticks - clearly subordinate machinery,\n  never a judging element.\n- Reserve gold for the Reviewer completion-authority path and the artifacts /\n  evidence exit; the four modules and enclosure are system/deep blue.\n\nFigure-specific negative prompt (reject the raster if any appears):\n- render EXACTLY four role modules: no fifth role, no Curator, no duplicate role\n- do not depict the runtime or enclosure itself making any research judgment;\n  the four roles do all reasoning\n- use the exact enclosure label \"Persistent research runtime\" and never the\n  word \"harness\"\n\nSemantic contract (the finished plate must read as):\nOne operator objective enters one persistent, domain-agnostic research runtime.\nExactly four roles carry every research judgment: the Manager is the front door\nand stage authority, and the Reviewer is the completion authority. Runtime\nservices are passive machinery. Inspectable artifacts and evidence emerge from\nthe loop and return to the operator.\n",
  "prompt_path": "technical_report/figures/argus_architecture.prompt.txt",
  "prompt_sha256": "2e73c7a16387aa40435e567e159bd2ad371e33d0d076f813a6f07e5976c99a67",
  "requested_size": "1536x1024",
  "sidecar": "technical_report/figures/argus_architecture.png.json"
}


==> figures/argus_architecture.png.provenance.json <==
{
  "figure_id": "argus-architecture",
  "figure_studio_source": "paper-framework-figure-studio-pro-v3.1.4a",
  "figure_studio_stage": "S5-CANDIDATE-IMAGE",
  "figure_type": "architecture",
  "generator": "codex-image2",
  "generator_model": "gpt-image-2",
  "height": 1024,
  "inspect_path": "technical_report/figures/argus_architecture.png.inspect.json",
  "model": "gpt-image-2",
  "ocr_path": "technical_report/figures/argus_architecture.ocr.json",
  "output_path": "technical_report/figures/argus_architecture.png",
  "output_sha256": "58cfb13d53e0a1b595783186bb3aa6b56260e8983ca63a1eccc383b12adf560c",
  "prompt_path": "technical_report/figures/argus_architecture.prompt.txt",
  "prompt_sha256": "2e73c7a16387aa40435e567e159bd2ad371e33d0d076f813a6f07e5976c99a67",
  "prompt_template_id": "argus-image2-paper-prompt-v1",
  "requested_size": "1536x1024",
  "sidecar_path": "technical_report/figures/argus_architecture.png.json",
  "tool": "argus_skill.tools.image_tool",
  "validation_route": "operator-accepted raster; provenance/hash/dimension/no-local-path checks via technical_report/figures/validate_ai_figures.py; Tesseract OCR coverage recorded as evidence",
  "width": 1536
}


==> figures/argus_architecture.prompt.txt <==
Argus Technical Report figure prompt - Argus Architecture
Prompt template: argus-precision-atlas-v2 (Blue-Gold)
Prompt source spec: docs/superpowers/specs/2026-07-15-ai-redraw-structural-report-figures-design.md
Figure id: argus-architecture   Generator: gpt-image-2   Output: technical_report/figures/argus_architecture.png (1536x1024 PNG)

Purpose: present the four-role persistent research runtime as a system
schematic (not a measured performance plot).

=== BEGIN SHARED STYLE BLOCK: Blue-Gold Precision Atlas ===
Art direction: Blue-Gold Precision Atlas. Render one museum-grade editorial
technical-atlas plate at the quality bar of a first-party frontier research-lab
report: fine precise linework, generous negative space, calm balanced
composition, restrained blue-and-gold accents, tactile matte print texture, and
plate-like framing. It must read as a printed scientific atlas plate, never a
marketing graphic, SaaS dashboard, stock 3D render, whiteboard sketch, or Figma
wireframe.

Palette (use only these five colours; any sixth colour or off-palette hue is a
reject):
- bone white #FBFAF6 - paper field / background
- system blue #315BCE - primary runtime structure, modules, and connectors
- deep blue #214884 - secondary structure, framing, and deeper accents
- frontier / evidence gold #C38A20 - reserved SOLELY for the evidence, decision,
  or verified-progress accent; never the default structure colour
- graphite #24272B - labels, hairlines, and subordinate machinery

Composition and linework:
- Hairline strokes about 1 to 1.5 px, precise geometry, measured spacing,
  delicate connectors and arrows whose arrowheads land exactly on their named
  destination.
- Generous negative space and confident restraint; legible in GitHub light and
  dark contexts and when printed to PDF.

Typography (OCR-critical):
- Set EVERY label horizontally, left-to-right, on a level baseline, in a clean
  humanist sans-serif.
- NO vertical text, NO stacked text, NO rotated text, NO curved or
  path-following text, NO character-by-character vertical stacking.
- Keep high figure-to-ground contrast so each label is OCR-legible.
- SPELL EXACTLY every pinned label as quoted; do not invent, translate,
  abbreviate, renumber, reorder, or duplicate any label, and add no label that
  is not pinned.

Canvas:
- 1536 x 1024 pixels, landscape 3:2 (1536x1024). One flat raster plate, no
  border bleed, and no multi-panel montage unless the figure body explicitly
  asks for panels.

Shared negative prompt (reject the raster if any of these appear):
- no cyberpunk, neon, glow, holograms, glassmorphism, or decorative gradients
- no robots, brains, eyes, faces, photoreal people, or anthropomorphic mascots
- no fake 3D dashboards, stock 3D icons, emoji, glossy web badges, gauges, or
  vendor / brand logos
- no watermarks, marketing badges, trophies, medals, ribbons, or success stamps
- no Figma / SaaS / dashboard look, no rounded pastel card grid, no whiteboard
  or Excalidraw sketch
- no code snippets, raw file paths, tiny unreadable text, vertical or curved
  text, or dense paragraphs
- no colour outside the five pinned palette colours
=== END SHARED STYLE BLOCK: Blue-Gold Precision Atlas ===

Subject: the Argus persistent research runtime with exactly four roles.

=== BEGIN PINNED LABELS ===
Render each pinned label below EXACTLY as quoted, once each unless a
placement note says otherwise. Do not invent, translate, abbreviate,
renumber, reorder, or duplicate any label:
- "Argus"
- "Operator objective"
- "Persistent research runtime"
- "Manager"
- "Planner"
- "Engineer"
- "Reviewer"
- "Manager: front door and stage authority"
- "Reviewer: completion authority"
- "Inspectable artifacts and evidence"
=== END PINNED LABELS ===

Required relationships / layout (honour every one):
- One "Operator objective" enters from the LEFT into a single enclosure
  labelled "Persistent research runtime".
- Inside the enclosure sit EXACTLY four role modules, each labelled once:
  "Manager", "Planner", "Engineer", "Reviewer".
- Add the two short clarifiers "Manager: front door and stage authority" and
  "Reviewer: completion authority" next to their roles.
- "Inspectable artifacts and evidence" exit to the RIGHT, back toward the
  operator.
- Title the plate "Argus".
- Runtime services (persistence, budget, scheduling, structured I/O, audit
  trail, anti-cheat) are small graphite ticks - clearly subordinate machinery,
  never a judging element.
- Reserve gold for the Reviewer completion-authority path and the artifacts /
  evidence exit; the four modules and enclosure are system/deep blue.

Figure-specific negative prompt (reject the raster if any appears):
- render EXACTLY four role modules: no fifth role, no Curator, no duplicate role
- do not depict the runtime or enclosure itself making any research judgment;
  the four roles do all reasoning
- use the exact enclosure label "Persistent research runtime" and never the
  word "harness"

Semantic contract (the finished plate must read as):
One operator objective enters one persistent, domain-agnostic research runtime.
Exactly four roles carry every research judgment: the Manager is the front door
and stage authority, and the Reviewer is the completion authority. Runtime
services are passive machinery. Inspectable artifacts and evidence emerge from
the loop and return to the operator.


==> figures/argus_teaser.json <==
{
  "schema": "argus-teaser/v2",
  "figure": "argus_teaser",
  "reader_question": "How does Argus organize recurrent work, and what task-native results characterize the runtime?",
  "claim": "Argus couples a recurrent four-role control loop with persistent shared state and reports results across seven task-native evaluation cards.",
  "evidence": [
    "evidence/website_results.json",
    "evidence/swebench_pro/unified_experiment_summary.json"
  ],
  "previous_editable_sources": [
    "argus_teaser.pptx",
    "argus_teaser.source.svg",
    "ppt_master/argus_teaser_wechat_20260719/design_spec.md"
  ],
  "paper_facing_source": "../PPT_SOURCES/pdf/01_Figure1_Argus_Runtime_and_Benchmark_Overview.pdf",
  "vector_export": "argus_teaser.pdf",
  "raster_preview": "argus_teaser.png",
  "renderer": "ghostscript normalization of supplied vector PDF",
  "notes": "All seven cards retain independent task-native scales; no formulas appear in the teaser. The current PDF supersedes the preceding editable PPT version.",
  "paper_facing_source_sha256": "737879510265d8070462e1561221300cc444c2509b05a52a88a72859e3e46928"
}


==> figures/dense_intelligence.ocr.json <==
{
  "coverage": 0.625,
  "expected_tokens": [
    "Dense Intelligence",
    "Episodic research",
    "Argus Life",
    "decision",
    "execution",
    "verification",
    "state retention",
    "conceptual model \u00b7 not a reported benchmark"
  ],
  "image": "technical_report/figures/dense_intelligence.png",
  "normalized_observed": "eS ee CO e Dense Intelligence eee -_-. conceptual model - not a reported benchmark ee ee Dense Intelligence - gob execution Y verification S state retention es decision > conceptual model - not a reported benchmark Dense Intelligence - gob execution Y verification S state retention es decision > conceptual model - not a reported benchmark",
  "psm_modes": [
    6,
    11,
    12
  ],
  "unresolved": [
    "Episodic research",
    "Argus Life",
    "conceptual model \u00b7 not a reported benchmark"
  ]
}


==> figures/dense_intelligence.ocr.txt <==
--- psm 6 ---
eS ee CO
e
Dense Intelligence
eee
—_—.
conceptual model - not a reported benchmark
ee ee


--- psm 11 ---
Dense Intelligence

-

gob execution

Y verification

S state retention

es decision

>

conceptual model - not a reported benchmark


--- psm 12 ---
Dense Intelligence

-

gob execution

Y verification

S state retention

es decision

>

conceptual model - not a reported benchmark


==> figures/dense_intelligence.png.inspect.json <==
{
  "bytes": 1484635,
  "exists": true,
  "height": 1024,
  "image": "technical_report/figures/dense_intelligence.png",
  "mime": "image/png",
  "sha256": "2ba489e31967a9f6ae587820a2cc819faaaab3dc426069fd0d14746f8f64237f",
  "width": 1536
}


==> figures/dense_intelligence.png.json <==
{
  "artifact": "technical_report/figures/dense_intelligence.png",
  "image": {
    "bytes": 1484635,
    "exists": true,
    "height": 1024,
    "image": "technical_report/figures/dense_intelligence.png",
    "mime": "image/png",
    "sha256": "2ba489e31967a9f6ae587820a2cc819faaaab3dc426069fd0d14746f8f64237f",
    "width": 1536
  },
  "model": "gpt-image-2",
  "output_path": "technical_report/figures/dense_intelligence.png",
  "output_sha256": "2ba489e31967a9f6ae587820a2cc819faaaab3dc426069fd0d14746f8f64237f",
  "prompt": "Argus Technical Report figure prompt - Dense Intelligence\nPrompt template: argus-precision-atlas-v2 (Blue-Gold)\nPrompt source spec: docs/superpowers/specs/2026-07-15-ai-redraw-structural-report-figures-design.md\nFigure id: dense-intelligence   Generator: gpt-image-2   Output: technical_report/figures/dense_intelligence.png (1536x1024 PNG)\n\nPurpose: explain continuity of intelligence across research episodes WITHOUT\nasserting any human-superiority claim.\n\n=== BEGIN SHARED STYLE BLOCK: Blue-Gold Precision Atlas ===\nArt direction: Blue-Gold Precision Atlas. Render one museum-grade editorial\ntechnical-atlas plate at the quality bar of a first-party frontier research-lab\nreport: fine precise linework, generous negative space, calm balanced\ncomposition, restrained blue-and-gold accents, tactile matte print texture, and\nplate-like framing. It must read as a printed scientific atlas plate, never a\nmarketing graphic, SaaS dashboard, stock 3D render, whiteboard sketch, or Figma\nwireframe.\n\nPalette (use only these five colours; any sixth colour or off-palette hue is a\nreject):\n- bone white #FBFAF6 - paper field / background\n- system blue #315BCE - primary runtime structure, modules, and connectors\n- deep blue #214884 - secondary structure, framing, and deeper accents\n- frontier / evidence gold #C38A20 - reserved SOLELY for the evidence, decision,\n  or verified-progress accent; never the default structure colour\n- graphite #24272B - labels, hairlines, and subordinate machinery\n\nComposition and linework:\n- Hairline strokes about 1 to 1.5 px, precise geometry, measured spacing,\n  delicate connectors and arrows whose arrowheads land exactly on their named\n  destination.\n- Generous negative space and confident restraint; legible in GitHub light and\n  dark contexts and when printed to PDF.\n\nTypography (OCR-critical):\n- Set EVERY label horizontally, left-to-right, on a level baseline, in a clean\n  humanist sans-serif.\n- NO vertical text, NO stacked text, NO rotated text, NO curved or\n  path-following text, NO character-by-character vertical stacking.\n- Keep high figure-to-ground contrast so each label is OCR-legible.\n- SPELL EXACTLY every pinned label as quoted; do not invent, translate,\n  abbreviate, renumber, reorder, or duplicate any label, and add no label that\n  is not pinned.\n\nCanvas:\n- 1536 x 1024 pixels, landscape 3:2 (1536x1024). One flat raster plate, no\n  border bleed, and no multi-panel montage unless the figure body explicitly\n  asks for panels.\n\nShared negative prompt (reject the raster if any of these appear):\n- no cyberpunk, neon, glow, holograms, glassmorphism, or decorative gradients\n- no robots, brains, eyes, faces, photoreal people, or anthropomorphic mascots\n- no fake 3D dashboards, stock 3D icons, emoji, glossy web badges, gauges, or\n  vendor / brand logos\n- no watermarks, marketing badges, trophies, medals, ribbons, or success stamps\n- no Figma / SaaS / dashboard look, no rounded pastel card grid, no whiteboard\n  or Excalidraw sketch\n- no code snippets, raw file paths, tiny unreadable text, vertical or curved\n  text, or dense paragraphs\n- no colour outside the five pinned palette colours\n=== END SHARED STYLE BLOCK: Blue-Gold Precision Atlas ===\n\nSubject: the continuity of Argus intelligence across episodes, as a conceptual model (not a measurement).\n\n=== BEGIN PINNED LABELS ===\nRender each pinned label below EXACTLY as quoted, once each unless a\nplacement note says otherwise. Do not invent, translate, abbreviate,\nrenumber, reorder, or duplicate any label:\n- \"Dense Intelligence\"\n- \"Episodic research\"\n- \"Argus Life\"\n- \"decision\"\n- \"execution\"\n- \"verification\"\n- \"state retention\"\n- \"conceptual model \u00b7 not a reported benchmark\"\n=== END PINNED LABELS ===\n\nRequired relationships / layout (honour every one):\n- Draw two stacked registers: \"Episodic research\" on top and \"Argus Life\"\n  below. Use purely visual blue line segments and blank space for time; do not\n  draw or label individual episodes.\n- \"Episodic research\" shows separate blue work segments with visible EMPTY\n  GAPS. Put no words, letters, numbers, icons, captions, or annotations inside\n  or beside those gaps.\n- \"Argus Life\" shows the four elements \"decision\", \"execution\", \"verification\",\n  \"state retention\" staying COUPLED as one continuous band across the whole\n  timeline (no gaps).\n- Title the plate \"Dense Intelligence\".\n- Place the exact disclaimer \"conceptual model \u00b7 not a reported benchmark\" as a\n  small graphite caption.\n- Use gold sparingly only on the continuous Argus-Life band (verified\n  continuity); episodic gaps and structure stay blue/graphite.\n\nFigure-specific negative prompt (reject the raster if any appears):\n- no comparison to humans or other agents; no \">\" superiority glyph, no\n  \"Argus > human\", no ranking, and no superiority score\n- no measured axis, chart, gauge, percentage, or benchmark number; this is a\n  conceptual model only\n\nSemantic contract (the finished plate must read as):\nEpisodic research appears as separated work segments and unlabeled gaps; Argus\nLife keeps decision, execution, verification, and state retention coupled across\nthe whole horizon. The figure asserts continuity, not superiority: it is a\nconceptual model and explicitly not a reported benchmark. The eight pinned labels\nare the ONLY visible text anywhere in the image.\n",
  "prompt_path": "technical_report/figures/dense_intelligence.prompt.txt",
  "prompt_sha256": "6c415df600bea091cae09898af1eb2f5cc6d1a8038a70a28fc2b51a1407ea66e",
  "requested_size": "1536x1024",
  "sidecar": "technical_report/figures/dense_intelligence.png.json"
}


==> figures/dense_intelligence.png.provenance.json <==
{
  "figure_id": "dense-intelligence",
  "figure_studio_source": "paper-framework-figure-studio-pro-v3.1.4a",
  "figure_studio_stage": "S5-CANDIDATE-IMAGE",
  "figure_type": "concept",
  "generator": "codex-image2",
  "generator_model": "gpt-image-2",
  "height": 1024,
  "inspect_path": "technical_report/figures/dense_intelligence.png.inspect.json",
  "model": "gpt-image-2",
  "ocr_path": "technical_report/figures/dense_intelligence.ocr.json",
  "output_path": "technical_report/figures/dense_intelligence.png",
  "output_sha256": "2ba489e31967a9f6ae587820a2cc819faaaab3dc426069fd0d14746f8f64237f",
  "prompt_path": "technical_report/figures/dense_intelligence.prompt.txt",
  "prompt_sha256": "6c415df600bea091cae09898af1eb2f5cc6d1a8038a70a28fc2b51a1407ea66e",
  "prompt_template_id": "argus-image2-paper-prompt-v1",
  "requested_size": "1536x1024",
  "sidecar_path": "technical_report/figures/dense_intelligence.png.json",
  "tool": "argus_skill.tools.image_tool",
  "validation_route": "operator-accepted raster; provenance/hash/dimension/no-local-path checks via technical_report/figures/validate_ai_figures.py; Tesseract OCR coverage recorded as evidence",
  "width": 1536
}


==> figures/dense_intelligence.prompt.txt <==
Argus Technical Report figure prompt - Dense Intelligence
Prompt template: argus-precision-atlas-v2 (Blue-Gold)
Prompt source spec: docs/superpowers/specs/2026-07-15-ai-redraw-structural-report-figures-design.md
Figure id: dense-intelligence   Generator: gpt-image-2   Output: technical_report/figures/dense_intelligence.png (1536x1024 PNG)

Purpose: explain continuity of intelligence across research episodes WITHOUT
asserting any human-superiority claim.

=== BEGIN SHARED STYLE BLOCK: Blue-Gold Precision Atlas ===
Art direction: Blue-Gold Precision Atlas. Render one museum-grade editorial
technical-atlas plate at the quality bar of a first-party frontier research-lab
report: fine precise linework, generous negative space, calm balanced
composition, restrained blue-and-gold accents, tactile matte print texture, and
plate-like framing. It must read as a printed scientific atlas plate, never a
marketing graphic, SaaS dashboard, stock 3D render, whiteboard sketch, or Figma
wireframe.

Palette (use only these five colours; any sixth colour or off-palette hue is a
reject):
- bone white #FBFAF6 - paper field / background
- system blue #315BCE - primary runtime structure, modules, and connectors
- deep blue #214884 - secondary structure, framing, and deeper accents
- frontier / evidence gold #C38A20 - reserved SOLELY for the evidence, decision,
  or verified-progress accent; never the default structure colour
- graphite #24272B - labels, hairlines, and subordinate machinery

Composition and linework:
- Hairline strokes about 1 to 1.5 px, precise geometry, measured spacing,
  delicate connectors and arrows whose arrowheads land exactly on their named
  destination.
- Generous negative space and confident restraint; legible in GitHub light and
  dark contexts and when printed to PDF.

Typography (OCR-critical):
- Set EVERY label horizontally, left-to-right, on a level baseline, in a clean
  humanist sans-serif.
- NO vertical text, NO stacked text, NO rotated text, NO curved or
  path-following text, NO character-by-character vertical stacking.
- Keep high figure-to-ground contrast so each label is OCR-legible.
- SPELL EXACTLY every pinned label as quoted; do not invent, translate,
  abbreviate, renumber, reorder, or duplicate any label, and add no label that
  is not pinned.

Canvas:
- 1536 x 1024 pixels, landscape 3:2 (1536x1024). One flat raster plate, no
  border bleed, and no multi-panel montage unless the figure body explicitly
  asks for panels.

Shared negative prompt (reject the raster if any of these appear):
- no cyberpunk, neon, glow, holograms, glassmorphism, or decorative gradients
- no robots, brains, eyes, faces, photoreal people, or anthropomorphic mascots
- no fake 3D dashboards, stock 3D icons, emoji, glossy web badges, gauges, or
  vendor / brand logos
- no watermarks, marketing badges, trophies, medals, ribbons, or success stamps
- no Figma / SaaS / dashboard look, no rounded pastel card grid, no whiteboard
  or Excalidraw sketch
- no code snippets, raw file paths, tiny unreadable text, vertical or curved
  text, or dense paragraphs
- no colour outside the five pinned palette colours
=== END SHARED STYLE BLOCK: Blue-Gold Precision Atlas ===

Subject: the continuity of Argus intelligence across episodes, as a conceptual model (not a measurement).

=== BEGIN PINNED LABELS ===
Render each pinned label below EXACTLY as quoted, once each unless a
placement note says otherwise. Do not invent, translate, abbreviate,
renumber, reorder, or duplicate any label:
- "Dense Intelligence"
- "Episodic research"
- "Argus Life"
- "decision"
- "execution"
- "verification"
- "state retention"
- "conceptual model · not a reported benchmark"
=== END PINNED LABELS ===

Required relationships / layout (honour every one):
- Draw two stacked registers: "Episodic research" on top and "Argus Life"
  below. Use purely visual blue line segments and blank space for time; do not
  draw or label individual episodes.
- "Episodic research" shows separate blue work segments with visible EMPTY
  GAPS. Put no words, letters, numbers, icons, captions, or annotations inside
  or beside those gaps.
- "Argus Life" shows the four elements "decision", "execution", "verification",
  "state retention" staying COUPLED as one continuous band across the whole
  timeline (no gaps).
- Title the plate "Dense Intelligence".
- Place the exact disclaimer "conceptual model · not a reported benchmark" as a
  small graphite caption.
- Use gold sparingly only on the continuous Argus-Life band (verified
  continuity); episodic gaps and structure stay blue/graphite.

Figure-specific negative prompt (reject the raster if any appears):
- no comparison to humans or other agents; no ">" superiority glyph, no
  "Argus > human", no ranking, and no superiority score
- no measured axis, chart, gauge, percentage, or benchmark number; this is a
  conceptual model only

Semantic contract (the finished plate must read as):
Episodic research appears as separated work segments and unlabeled gaps; Argus
Life keeps decision, execution, verification, and state retention coupled across
the whole horizon. The figure asserts continuity, not superiority: it is a
conceptual model and explicitly not a reported benchmark. The eight pinned labels
are the ONLY visible text anywhere in the image.


==> figures/erdos_agent_trace.provenance.json <==
{
  "figure": "erdos_agent_trace",
  "editable_source": "figures/erdos_vertical_trace.pptx",
  "evidence": "evidence/erdos_trace/trace.csv",
  "export": "figures/erdos_vertical_trace.pdf",
  "renderer": "LibreOffice PowerPoint export normalized to PDF 1.5",
  "target_size": "12 x 5.3 inch source canvas; approximately 3.1 inches high at manuscript width",
  "visual_style": "component-editable cream-paper claim frontier with native cards, text, and attribution bars",
  "scope": "single observational campaign; role workflow and accepted process trace",
  "caveat": "mathematical novelty, optimality, and conjecture resolution are not claimed",
  "generation_source": "figures/erdos_agent_trace.html",
  "output_sha256": {
    "pptx": "0ab2ba6774c5ff0de22114707a2701e52b93d912da1c42b7efd09f9a1f204adf",
    "pdf": "c20af89cb22645e68e97356bc27c1249f9d7e688bf50e2bbe841c877b6f96dd5",
    "png": "c9f493b7f5ea139c40004ad53c110212ec6d689e6d302638f408cad642a8acc2",
    "svg": "25fb4421a79d0d324dd8b90e35e6624b527c41e4d52abe7db25d15523985892a"
  }
}


==> figures/horizon_mountain.provenance.json <==
{
  "character_prompt": "One full-body expedition researcher in restrained semi-anime editorial style, standing firmly with one boot on a low rock while holding binoculars and looking toward the upper-right summit; crisp silhouette on a flat magenta chroma-key background, with no scenery, text, logo, shadow, or extra character.",
  "claim": "The illustrated mountain visualizes a four-role state machine repeated across eight non-monotonic research stages, including rollback, rejected branches, persistent runtime state, and a hypothesized reviewed-trajectory-to-training flywheel.",
  "editable_sources": [
    "horizon_mountain.pptx",
    "horizon_mountain.html",
    "assets/anime/manager.png",
    "assets/anime/planner.png",
    "assets/anime/engineer.png",
    "assets/anime/reviewer.png"
  ],
  "figure_id": "dense-intelligence-horizon",
  "generation_prompt": "Two-image gpt-image-2 edit: Image 1 fixes a complete in-frame mountain silhouette with both slopes visible and the summit near 70% canvas width; Image 2 supplies only the restrained 2D hand-drawn editorial language. The original output uses unified navy linework, broad gouache-like teal/ochre/green/cream color blocks, simple cel shading, foreground vegetation, and clouds, while excluding copied reference objects, photorealism, concept-art lighting, 3D texture, low-poly facets, people, flags, paths, and text.",
  "outputs": {
    "argus_explorer_binoculars.png": "d874e0f40e2c51f282f54d632c79ceac18ca4a113a7327c0cea1f0d9fdafb674",
    "assets/anime/engineer.png": "36c2270cbf9541947d28bcc96726ece28fb9025c1cf7fd364092dacecb9b21d6",
    "assets/anime/manager.png": "8e2806738ecb64ddf240c0523b38e0cca670aaff7eff1c6a5582b641b61bfad2",
    "assets/anime/planner.png": "8abe131bb61c3a8cf21e3a65f057e43689fd8ef01dc0d2c04b5c0b3490275529",
    "assets/anime/reviewer.png": "cade3f84a8d97f824ab611f8f2ebedfc94d5c1ed1b57ca34788130e35b3f55e3",
    "horizon_base_composition_guide_v2.svg": "35c2cf410e47657e65778320243a8c6a5775aae55ee66897a26192a458bf3751",
    "horizon_mountain.html": "c17262c148dd192d7d6613cdd244eb2677a4602cb927f08a37b958b933e64257",
    "horizon_mountain.pdf": "3d4006f86649dd2f6101e2be4918214441c1d0b64205474126466e19f82e6aae",
    "horizon_mountain.png": "50e25347773f55f5ad4215be56599d13668ee7d5ddc7d95d5c4c5a272686e4fa",
    "horizon_mountain.svg": "4c4ed9e2a45ce22396d9391e6a5bb9daa96d03c65fb4c75f6b84abc5ff1e222d",
    "horizon_mountain_illustrated_base.png": "7cb3a019607ab137ecb89b34d7638f8e4d608f8d7391ef8671c9fd186989c1df",
    "horizon_mountain_illustrated_source.png": "f4edf504f674af7393f7f88fe65e871425cc446cb6eae6d38046ef898fccdd09",
    "horizon_mountain.pptx": "2cca28b3d11eae4e539eb96142eaeb352087dabcd3590a0fb778b653ec29ac97"
  },
  "reader_question": "How do recurrent roles, Manager-controlled stages, persistent state, and a future training flywheel interact over a long horizon?",
  "scope": "Conceptual illustration; geometry and stage height are not empirical scales, and the parameter-training flywheel is a future hypothesis rather than a reported result.",
  "stack": "Component-editable PowerPoint source with separate background, role images, cards, labels, Stage nodes, and connectors; HTML/CSS/SVG retained as provenance.",
  "style_reference": "https://github.com/RUC-NLPIR/Awesome-Long-Horizon-Agents/blob/main/assets/horizon.png (style only; composition and objects not copied)"
}


==> figures/long_horizon_reliability.ocr.json <==
{
  "coverage": 0.875,
  "expected_tokens": [
    "Argus long-horizon cycle",
    "Planner",
    "Engineer",
    "Reviewer",
    "Checkpoint",
    "Decision progress",
    "Supervised background jobs",
    "run independently",
    "Safe round boundary",
    "No new decision",
    "1,800 s decision budget",
    "Return to Planner",
    "Budget",
    "Event log",
    "Artifacts",
    "Process liveness"
  ],
  "image": "technical_report/figures/long_horizon_reliability.png",
  "normalized_observed": "\u00b0 Argus long-horizon cycle No new 1800s Planner Engineer Reviewer Q Checkpoint \\ e-_J 7a = - -- <Q, \u00a5- oO Decision progress ot lorcis i 5 Return to Planner \\ aay a f Supervised background jobs : ' C (are (rs, (ner ae f 1 | Backgroundjob1 | | Backgroundjob2 | ' Background jobN | ' | run 1 f Oo Supervisor ! (33 a \u2018all \u00a353 -_-_ \u2018aaa | \u00a363 ee ' | independently ! je { -- a Ko -- ae a ' I \\o------- Budget Event log Artifacts -- Process liveness -- Decision progress Argus long-horizon cycle No new 1,800 s decision decision budget Planner Engineer Reviewer [J checkpoint \\ ya I oy er Safe round boundary Return to Planner ae a a ee aay Supervised background jobs os oa oo co Background job 1 Background job 2 Background job N run independently 0 Oo Supervisor ->| 3 S=-- 7B I I = Re eo Sere ea eo ae eee Budget Event log Artifacts Process liveness Decision progress Argus long-horizon cycle No new 1,800 s decision decision budget Planner Engineer Reviewer [J checkpoint \\ ya I </> oy er Safe round boundary Return to Planner 3 on ae a a ee Supervised background jobs os oo co O Background job 1 Background job 2 i Background job N run | independently Oo Supervisor ---->! | 3 : {3 == t a------5 Re eo Sere ea eo ae eee Budget Event log Artifacts Process liveness Decision progress",
  "psm_modes": [
    6,
    11,
    12
  ],
  "unresolved": [
    "No new decision",
    "1,800 s decision budget"
  ]
}


==> figures/long_horizon_reliability.ocr.txt <==
--- psm 6 ---
°
Argus long-horizon cycle
No new 1800s
Planner Engineer Reviewer Q Checkpoint
\ e—_J 7a =
— ——
<Q,
¥— oO Decision progress ot lorcis

i

5 Return to Planner

\

aay
a
f Supervised background jobs :
' C (are (rs, (ner ae f
1 | Backgroundjob1 | | Backgroundjob2 | ' Background jobN | ' | run 1
f Oo Supervisor ! (33 a ‘all £53 —_—_ ‘aaa | £63 ee ' | independently !
je { ——

a Ko -- ae a
' I
\o-------

Budget Event log Artifacts
—— Process liveness
—— Decision progress


--- psm 11 ---
Argus long-horizon cycle

No new

1,800 s

decision

decision budget

Planner

Engineer

Reviewer

[J checkpoint

\

ya

I

oy

er

Safe round

boundary

Return to Planner

ae a a ee

aay

Supervised background jobs

os

oa

oo

co

Background job 1

Background job 2

Background job N

run

independently

0 Oo Supervisor

—>|

3

S=—— 7B

I

I

=

Re eo Sere ea

eo

ae

eee

Budget

Event log

Artifacts

Process liveness

Decision progress


--- psm 12 ---
Argus long-horizon cycle

No new

1,800 s

decision

decision budget

Planner

Engineer

Reviewer

[J checkpoint

\

ya

I

</>

oy

er

Safe round

boundary

Return to Planner

3

on

ae a a ee

Supervised background jobs

os

oo

co

O

Background job 1

Background job 2

i

Background job N

run

|

independently

Oo Supervisor

---->!

|

3

:

{3 ==

t

a------5

Re eo Sere ea

eo

ae

eee

Budget

Event log

Artifacts

Process liveness

Decision progress


==> figures/long_horizon_reliability.png.inspect.json <==
{
  "bytes": 1100649,
  "exists": true,
  "height": 1024,
  "image": "technical_report/figures/long_horizon_reliability.png",
  "mime": "image/png",
  "sha256": "eb2a14769c345ca208bc219840eb89d26f3c16dec15966cf50818086af7a7203",
  "width": 1536
}


==> figures/long_horizon_reliability.png.json <==
{
  "artifact": "technical_report/figures/long_horizon_reliability.png",
  "image": {
    "bytes": 1100649,
    "exists": true,
    "height": 1024,
    "image": "technical_report/figures/long_horizon_reliability.png",
    "mime": "image/png",
    "sha256": "eb2a14769c345ca208bc219840eb89d26f3c16dec15966cf50818086af7a7203",
    "width": 1536
  },
  "model": "gpt-image-2",
  "output_path": "technical_report/figures/long_horizon_reliability.png",
  "output_sha256": "eb2a14769c345ca208bc219840eb89d26f3c16dec15966cf50818086af7a7203",
  "prompt": "Argus Technical Report figure prompt - Long-Horizon Reliability\nPrompt template: argus-precision-atlas-v2 (Blue-Gold)\nPrompt source spec: docs/superpowers/specs/2026-07-15-ai-redraw-structural-report-figures-design.md\nFigure id: long-horizon-reliability   Generator: gpt-image-2   Output: technical_report/figures/long_horizon_reliability.png (1536x1024 PNG)\n\nPurpose: explain liveness, decision progress, and safe exit across a long\nhorizon of unattended work.\n\n=== BEGIN SHARED STYLE BLOCK: Blue-Gold Precision Atlas ===\nArt direction: Blue-Gold Precision Atlas. Render one museum-grade editorial\ntechnical-atlas plate at the quality bar of a first-party frontier research-lab\nreport: fine precise linework, generous negative space, calm balanced\ncomposition, restrained blue-and-gold accents, tactile matte print texture, and\nplate-like framing. It must read as a printed scientific atlas plate, never a\nmarketing graphic, SaaS dashboard, stock 3D render, whiteboard sketch, or Figma\nwireframe.\n\nPalette (use only these five colours; any sixth colour or off-palette hue is a\nreject):\n- bone white #FBFAF6 - paper field / background\n- system blue #315BCE - primary runtime structure, modules, and connectors\n- deep blue #214884 - secondary structure, framing, and deeper accents\n- frontier / evidence gold #C38A20 - reserved SOLELY for the evidence, decision,\n  or verified-progress accent; never the default structure colour\n- graphite #24272B - labels, hairlines, and subordinate machinery\n\nComposition and linework:\n- Hairline strokes about 1 to 1.5 px, precise geometry, measured spacing,\n  delicate connectors and arrows whose arrowheads land exactly on their named\n  destination.\n- Generous negative space and confident restraint; legible in GitHub light and\n  dark contexts and when printed to PDF.\n\nTypography (OCR-critical):\n- Set EVERY label horizontally, left-to-right, on a level baseline, in a clean\n  humanist sans-serif.\n- NO vertical text, NO stacked text, NO rotated text, NO curved or\n  path-following text, NO character-by-character vertical stacking.\n- Keep high figure-to-ground contrast so each label is OCR-legible.\n- SPELL EXACTLY every pinned label as quoted; do not invent, translate,\n  abbreviate, renumber, reorder, or duplicate any label, and add no label that\n  is not pinned.\n\nCanvas:\n- 1536 x 1024 pixels, landscape 3:2 (1536x1024). One flat raster plate, no\n  border bleed, and no multi-panel montage unless the figure body explicitly\n  asks for panels.\n\nShared negative prompt (reject the raster if any of these appear):\n- no cyberpunk, neon, glow, holograms, glassmorphism, or decorative gradients\n- no robots, brains, eyes, faces, photoreal people, or anthropomorphic mascots\n- no fake 3D dashboards, stock 3D icons, emoji, glossy web badges, gauges, or\n  vendor / brand logos\n- no watermarks, marketing badges, trophies, medals, ribbons, or success stamps\n- no Figma / SaaS / dashboard look, no rounded pastel card grid, no whiteboard\n  or Excalidraw sketch\n- no code snippets, raw file paths, tiny unreadable text, vertical or curved\n  text, or dense paragraphs\n- no colour outside the five pinned palette colours\n=== END SHARED STYLE BLOCK: Blue-Gold Precision Atlas ===\n\nSubject: how the Argus loop stays reliable over a long horizon: liveness vs decision progress, with a safe exit.\n\n=== BEGIN PINNED LABELS ===\nRender each pinned label below EXACTLY as quoted, once each unless a\nplacement note says otherwise. Do not invent, translate, abbreviate,\nrenumber, reorder, or duplicate any label:\n- \"Argus long-horizon cycle\"\n- \"Planner\"\n- \"Engineer\"\n- \"Reviewer\"\n- \"Checkpoint\"\n- \"Decision progress\"\n- \"Supervised background jobs\"\n- \"run independently\"\n- \"Safe round boundary\"\n- \"No new decision\"\n- \"1,800 s decision budget\"\n- \"Return to Planner\"\n- \"Budget\"\n- \"Event log\"\n- \"Artifacts\"\n- \"Process liveness\"\n=== END PINNED LABELS ===\n\nRequired relationships / layout (honour every one):\n- Draw one continuous cycle \"Planner\" -> \"Engineer\" -> \"Reviewer\" under the\n  title \"Argus long-horizon cycle\".\n- The Reviewer emits exactly one \"Checkpoint\" card and one \"Decision progress\"\n  tag (the verified-progress state).\n- Draw a separate, clearly subordinate lane \"Supervised background jobs\" that\n  \"run independently\" on their own supervisor; it never joins or controls the\n  main loop (one thin dashed advisory tick only).\n- The two triggers \"No new decision\" and \"1,800 s decision budget\" each point\n  INTO the \"Safe round boundary\" gate.\n- Exactly one graphite arrow LEAVES the gate labelled \"Return to Planner\" and\n  lands on the Planner.\n- Draw one persistence rail with three ticks \"Budget\", \"Event log\", \"Artifacts\"\n  spanning the plate, implying they persist across the whole cycle.\n- Add a two-swatch legend distinguishing \"Process liveness\" (graphite) from\n  \"Decision progress\" (gold).\n- Reserve gold strictly for the Decision-progress path and its legend swatch;\n  liveness and all machinery stay graphite, structure blue.\n\nFigure-specific negative prompt (reject the raster if any appears):\n- background jobs never enter, cross, or control the main loop, the safe\n  boundary, or the return path\n- no trophy, medal, checkmark, or \"passed\" stamp; gold marks decision progress,\n  not a guarantee of correctness\n- do not let a live provider/process or a running background job read as\n  scientific decision progress\n\nSemantic contract (the finished plate must read as):\nOne unattended research cycle runs Planner to Engineer to Reviewer. The Reviewer\nemits one bounded checkpoint and a decision-progress class, so a fresh Engineer\nthread can reseed from finite state. Supervised background jobs run independently.\nIf work only repeats setup with no new decision, or the 1,800-second decision\nbudget is spent, the loop ends only at a safe round boundary and returns to the\nPlanner. Budget, event log, and artifacts persist throughout. Process liveness\n(graphite) is never mistaken for scientific decision progress (gold).\n",
  "prompt_path": "technical_report/figures/long_horizon_reliability.prompt.txt",
  "prompt_sha256": "e097144e01a6b1283bf6225837100413e1f70451a54986e46673752be2c71954",
  "requested_size": "1536x1024",
  "sidecar": "technical_report/figures/long_horizon_reliability.png.json"
}


==> figures/long_horizon_reliability.png.provenance.json <==
{
  "figure_id": "long-horizon-reliability",
  "figure_studio_source": "paper-framework-figure-studio-pro-v3.1.4a",
  "figure_studio_stage": "S5-CANDIDATE-IMAGE",
  "figure_type": "reliability",
  "generator": "codex-image2",
  "generator_model": "gpt-image-2",
  "height": 1024,
  "inspect_path": "technical_report/figures/long_horizon_reliability.png.inspect.json",
  "model": "gpt-image-2",
  "ocr_path": "technical_report/figures/long_horizon_reliability.ocr.json",
  "output_path": "technical_report/figures/long_horizon_reliability.png",
  "output_sha256": "eb2a14769c345ca208bc219840eb89d26f3c16dec15966cf50818086af7a7203",
  "prompt_path": "technical_report/figures/long_horizon_reliability.prompt.txt",
  "prompt_sha256": "e097144e01a6b1283bf6225837100413e1f70451a54986e46673752be2c71954",
  "prompt_template_id": "argus-image2-paper-prompt-v1",
  "requested_size": "1536x1024",
  "sidecar_path": "technical_report/figures/long_horizon_reliability.png.json",
  "tool": "argus_skill.tools.image_tool",
  "validation_route": "operator-accepted raster; provenance/hash/dimension/no-local-path checks via technical_report/figures/validate_ai_figures.py; Tesseract OCR coverage recorded as evidence",
  "width": 1536
}


==> figures/long_horizon_reliability.prompt.txt <==
Argus Technical Report figure prompt - Long-Horizon Reliability
Prompt template: argus-precision-atlas-v2 (Blue-Gold)
Prompt source spec: docs/superpowers/specs/2026-07-15-ai-redraw-structural-report-figures-design.md
Figure id: long-horizon-reliability   Generator: gpt-image-2   Output: technical_report/figures/long_horizon_reliability.png (1536x1024 PNG)

Purpose: explain liveness, decision progress, and safe exit across a long
horizon of unattended work.

=== BEGIN SHARED STYLE BLOCK: Blue-Gold Precision Atlas ===
Art direction: Blue-Gold Precision Atlas. Render one museum-grade editorial
technical-atlas plate at the quality bar of a first-party frontier research-lab
report: fine precise linework, generous negative space, calm balanced
composition, restrained blue-and-gold accents, tactile matte print texture, and
plate-like framing. It must read as a printed scientific atlas plate, never a
marketing graphic, SaaS dashboard, stock 3D render, whiteboard sketch, or Figma
wireframe.

Palette (use only these five colours; any sixth colour or off-palette hue is a
reject):
- bone white #FBFAF6 - paper field / background
- system blue #315BCE - primary runtime structure, modules, and connectors
- deep blue #214884 - secondary structure, framing, and deeper accents
- frontier / evidence gold #C38A20 - reserved SOLELY for the evidence, decision,
  or verified-progress accent; never the default structure colour
- graphite #24272B - labels, hairlines, and subordinate machinery

Composition and linework:
- Hairline strokes about 1 to 1.5 px, precise geometry, measured spacing,
  delicate connectors and arrows whose arrowheads land exactly on their named
  destination.
- Generous negative space and confident restraint; legible in GitHub light and
  dark contexts and when printed to PDF.

Typography (OCR-critical):
- Set EVERY label horizontally, left-to-right, on a level baseline, in a clean
  humanist sans-serif.
- NO vertical text, NO stacked text, NO rotated text, NO curved or
  path-following text, NO character-by-character vertical stacking.
- Keep high figure-to-ground contrast so each label is OCR-legible.
- SPELL EXACTLY every pinned label as quoted; do not invent, translate,
  abbreviate, renumber, reorder, or duplicate any label, and add no label that
  is not pinned.

Canvas:
- 1536 x 1024 pixels, landscape 3:2 (1536x1024). One flat raster plate, no
  border bleed, and no multi-panel montage unless the figure body explicitly
  asks for panels.

Shared negative prompt (reject the raster if any of these appear):
- no cyberpunk, neon, glow, holograms, glassmorphism, or decorative gradients
- no robots, brains, eyes, faces, photoreal people, or anthropomorphic mascots
- no fake 3D dashboards, stock 3D icons, emoji, glossy web badges, gauges, or
  vendor / brand logos
- no watermarks, marketing badges, trophies, medals, ribbons, or success stamps
- no Figma / SaaS / dashboard look, no rounded pastel card grid, no whiteboard
  or Excalidraw sketch
- no code snippets, raw file paths, tiny unreadable text, vertical or curved
  text, or dense paragraphs
- no colour outside the five pinned palette colours
=== END SHARED STYLE BLOCK: Blue-Gold Precision Atlas ===

Subject: how the Argus loop stays reliable over a long horizon: liveness vs decision progress, with a safe exit.

=== BEGIN PINNED LABELS ===
Render each pinned label below EXACTLY as quoted, once each unless a
placement note says otherwise. Do not invent, translate, abbreviate,
renumber, reorder, or duplicate any label:
- "Argus long-horizon cycle"
- "Planner"
- "Engineer"
- "Reviewer"
- "Checkpoint"
- "Decision progress"
- "Supervised background jobs"
- "run independently"
- "Safe round boundary"
- "No new decision"
- "1,800 s decision budget"
- "Return to Planner"
- "Budget"
- "Event log"
- "Artifacts"
- "Process liveness"
=== END PINNED LABELS ===

Required relationships / layout (honour every one):
- Draw one continuous cycle "Planner" -> "Engineer" -> "Reviewer" under the
  title "Argus long-horizon cycle".
- The Reviewer emits exactly one "Checkpoint" card and one "Decision progress"
  tag (the verified-progress state).
- Draw a separate, clearly subordinate lane "Supervised background jobs" that
  "run independently" on their own supervisor; it never joins or controls the
  main loop (one thin dashed advisory tick only).
- The two triggers "No new decision" and "1,800 s decision budget" each point
  INTO the "Safe round boundary" gate.
- Exactly one graphite arrow LEAVES the gate labelled "Return to Planner" and
  lands on the Planner.
- Draw one persistence rail with three ticks "Budget", "Event log", "Artifacts"
  spanning the plate, implying they persist across the whole cycle.
- Add a two-swatch legend distinguishing "Process liveness" (graphite) from
  "Decision progress" (gold).
- Reserve gold strictly for the Decision-progress path and its legend swatch;
  liveness and all machinery stay graphite, structure blue.

Figure-specific negative prompt (reject the raster if any appears):
- background jobs never enter, cross, or control the main loop, the safe
  boundary, or the return path
- no trophy, medal, checkmark, or "passed" stamp; gold marks decision progress,
  not a guarantee of correctness
- do not let a live provider/process or a running background job read as
  scientific decision progress

Semantic contract (the finished plate must read as):
One unattended research cycle runs Planner to Engineer to Reviewer. The Reviewer
emits one bounded checkpoint and a decision-progress class, so a fresh Engineer
thread can reseed from finite state. Supervised background jobs run independently.
If work only repeats setup with no new decision, or the 1,800-second decision
budget is spent, the loop ends only at a safe round boundary and returns to the
Planner. Budget, event log, and artifacts persist throughout. Process liveness
(graphite) is never mistaken for scientific decision progress (gold).


==> figures/master_spine.ocr.json <==
{
  "coverage": 0.8333333333333334,
  "expected_tokens": [
    "Every run expands the frontier.",
    "Unknown objective",
    "Dense Intelligence Runtime",
    "Evidence Gate",
    "Runtime Evolution",
    "Expanded OOD Frontier",
    "Manager",
    "Planner",
    "Engineer",
    "Reviewer",
    "Memory",
    "Skills",
    "Tools",
    "Verifiers",
    "Routing",
    "Evaluations",
    "model parameters remain fixed",
    "capability is not guaranteed to grow every run"
  ],
  "image": "technical_report/figures/master_spine.png",
  "normalized_observed": "a \u201cfF fase 1 <b). | @ Every run expands the frontier. @ eee Dense Intelligence Runtime Runtime Evolution Ss De = Js sl loos | 4 | (Cm) = ee at 2? | aX A | Ssh\u201d \\ Evidence - mA xi\u2122 / | () Engineer ca fi am | Unknown F/ @) Werifiers Expanded objective / - : | OOD Frontier -- (ul) Evaluations (&) model parameters remain fixed capability is not guaranteed to grow every run aa L 1 1 ae BGe @- Every run expands the frontier 25 ~~ ZA Dense Intelligence Runtime Runtime Evolution Ss = ( = Z) Memory a Planner aan s Zo ata id el @) Tools ee) - Gate a ee aA | Unknown y) Engineer Xe e/ objective Expanded OOD Frontier | (Ge) Routing a a ee ee ee ee ee ee a (&) model parameters remain fixed capability is not guaranteed to grow every run =|5 BGe @- Every run expands the frontier. NS ZA Dense Intelligence Runtime Runtime Evolution = aa Ss = Memory = | Z t = ii =) Skills a ] G Planner : i ; if EX Tools vidi lence | - Gate G Verifiers Unknown y) Engineer x 7 objective Expanded Routing Reviewer A)\\@)|\u00ae = pala I Evaluations (=) Sy a a ee ee ee ee ee ee ! (&) model parameters remain fixed capability is not guaranteed to grow every run",
  "psm_modes": [
    6,
    11,
    12
  ],
  "unresolved": [
    "Unknown objective",
    "Evidence Gate",
    "Manager"
  ]
}


==> figures/master_spine.ocr.txt <==
--- psm 6 ---
a “fF
fase 1 <b).
| @ Every run expands the frontier. @
eee
Dense Intelligence Runtime Runtime Evolution
Ss
De = Js sl loos |
4 | (Cm) = ee at
2? | aX A
| Ssh” \ Evidence — mA xi™ / |
() Engineer ca fi am |
Unknown F/ @) Werifiers Expanded
objective / — : | OOD Frontier
——
(ul) Evaluations
(&) model parameters remain fixed capability is not guaranteed to grow every run
aa L
1 1


--- psm 11 ---
ae

BGe

@-

Every run expands the frontier

25

~~

ZA

Dense Intelligence Runtime

Runtime Evolution

Ss

=

(

=

Z) Memory

a

Planner

aan s

Zo

ata

id

el

@) Tools

ee)

-

Gate

a

ee

aA

|

Unknown

y) Engineer

Xe

e/

objective

Expanded

OOD Frontier |

(Ge) Routing

a a ee ee ee ee ee ee

a

(&) model parameters remain fixed

capability is not guaranteed to grow every run

=|5


--- psm 12 ---
BGe

@-

Every run expands the frontier.

NS

ZA

Dense Intelligence Runtime

Runtime Evolution

=

aa

Ss

=

Memory

=

|

Z

t

=

ii

=)

Skills

a

]

G

Planner

: i ;

if

EX

Tools

vidi

lence

|

-

Gate

G

Verifiers

Unknown

y) Engineer

x

7

objective

Expanded

Routing

Reviewer

A)\@)|®

=

pala

I

Evaluations

(=)

Sy

a a ee ee ee ee ee ee

!

(&) model parameters remain fixed

capability is not guaranteed to grow every run


==> figures/master_spine.png.inspect.json <==
{
  "bytes": 1233497,
  "exists": true,
  "height": 1024,
  "image": "technical_report/figures/master_spine.png",
  "mime": "image/png",
  "sha256": "944c65d7b8c8c7fa0881067cf21a9e41a7e360480f7fc0687c291241eaec33c4",
  "width": 1536
}


==> figures/master_spine.png.json <==
{
  "artifact": "technical_report/figures/master_spine.png",
  "image": {
    "bytes": 1233497,
    "exists": true,
    "height": 1024,
    "image": "technical_report/figures/master_spine.png",
    "mime": "image/png",
    "sha256": "944c65d7b8c8c7fa0881067cf21a9e41a7e360480f7fc0687c291241eaec33c4",
    "width": 1536
  },
  "model": "gpt-image-2",
  "output_path": "technical_report/figures/master_spine.png",
  "output_sha256": "944c65d7b8c8c7fa0881067cf21a9e41a7e360480f7fc0687c291241eaec33c4",
  "prompt": "Argus Technical Report figure prompt - Master Spine\nPrompt template: argus-precision-atlas-v2 (Blue-Gold)\nPrompt source spec: docs/superpowers/specs/2026-07-15-ai-redraw-structural-report-figures-design.md\nFigure id: master-spine   Generator: gpt-image-2   Output: technical_report/figures/master_spine.png (1536x1024 PNG)\n\nPurpose: the report's primary causal story - one unknown objective is driven\nthrough dense intelligence and an evidence gate into runtime evolution and an\nexpanded frontier, then loops back.\n\n=== BEGIN SHARED STYLE BLOCK: Blue-Gold Precision Atlas ===\nArt direction: Blue-Gold Precision Atlas. Render one museum-grade editorial\ntechnical-atlas plate at the quality bar of a first-party frontier research-lab\nreport: fine precise linework, generous negative space, calm balanced\ncomposition, restrained blue-and-gold accents, tactile matte print texture, and\nplate-like framing. It must read as a printed scientific atlas plate, never a\nmarketing graphic, SaaS dashboard, stock 3D render, whiteboard sketch, or Figma\nwireframe.\n\nPalette (use only these five colours; any sixth colour or off-palette hue is a\nreject):\n- bone white #FBFAF6 - paper field / background\n- system blue #315BCE - primary runtime structure, modules, and connectors\n- deep blue #214884 - secondary structure, framing, and deeper accents\n- frontier / evidence gold #C38A20 - reserved SOLELY for the evidence, decision,\n  or verified-progress accent; never the default structure colour\n- graphite #24272B - labels, hairlines, and subordinate machinery\n\nComposition and linework:\n- Hairline strokes about 1 to 1.5 px, precise geometry, measured spacing,\n  delicate connectors and arrows whose arrowheads land exactly on their named\n  destination.\n- Generous negative space and confident restraint; legible in GitHub light and\n  dark contexts and when printed to PDF.\n\nTypography (OCR-critical):\n- Set EVERY label horizontally, left-to-right, on a level baseline, in a clean\n  humanist sans-serif.\n- NO vertical text, NO stacked text, NO rotated text, NO curved or\n  path-following text, NO character-by-character vertical stacking.\n- Keep high figure-to-ground contrast so each label is OCR-legible.\n- SPELL EXACTLY every pinned label as quoted; do not invent, translate,\n  abbreviate, renumber, reorder, or duplicate any label, and add no label that\n  is not pinned.\n\nCanvas:\n- 1536 x 1024 pixels, landscape 3:2 (1536x1024). One flat raster plate, no\n  border bleed, and no multi-panel montage unless the figure body explicitly\n  asks for panels.\n\nShared negative prompt (reject the raster if any of these appear):\n- no cyberpunk, neon, glow, holograms, glassmorphism, or decorative gradients\n- no robots, brains, eyes, faces, photoreal people, or anthropomorphic mascots\n- no fake 3D dashboards, stock 3D icons, emoji, glossy web badges, gauges, or\n  vendor / brand logos\n- no watermarks, marketing badges, trophies, medals, ribbons, or success stamps\n- no Figma / SaaS / dashboard look, no rounded pastel card grid, no whiteboard\n  or Excalidraw sketch\n- no code snippets, raw file paths, tiny unreadable text, vertical or curved\n  text, or dense paragraphs\n- no colour outside the five pinned palette colours\n=== END SHARED STYLE BLOCK: Blue-Gold Precision Atlas ===\n\nSubject: the Argus causal spine, drawn as one left-to-right pipeline that expands the frontier every run.\n\n=== BEGIN PINNED LABELS ===\nRender each pinned label below EXACTLY as quoted, once each unless a\nplacement note says otherwise. Do not invent, translate, abbreviate,\nrenumber, reorder, or duplicate any label:\n- \"Every run expands the frontier.\"\n- \"Unknown objective\"\n- \"Dense Intelligence Runtime\"\n- \"Evidence Gate\"\n- \"Runtime Evolution\"\n- \"Expanded OOD Frontier\"\n- \"Manager\"\n- \"Planner\"\n- \"Engineer\"\n- \"Reviewer\"\n- \"Memory\"\n- \"Skills\"\n- \"Tools\"\n- \"Verifiers\"\n- \"Routing\"\n- \"Evaluations\"\n- \"model parameters remain fixed\"\n- \"capability is not guaranteed to grow every run\"\n=== END PINNED LABELS ===\n\nRequired relationships / layout (honour every one):\n- Draw ONE left-to-right causal path across five stages in this order:\n  \"Unknown objective\" -> \"Dense Intelligence Runtime\" -> \"Evidence Gate\" ->\n  \"Runtime Evolution\" -> \"Expanded OOD Frontier\".\n- Place the four roles \"Manager\", \"Planner\", \"Engineer\", \"Reviewer\" INSIDE the\n  \"Dense Intelligence Runtime\" stage.\n- Place the six capability-state components \"Memory\", \"Skills\", \"Tools\",\n  \"Verifiers\", \"Routing\", \"Evaluations\" INSIDE the \"Runtime Evolution\" stage.\n- Draw ONE return path from \"Expanded OOD Frontier\" back to the next\n  \"Unknown objective\".\n- \"Evidence Gate\" is the ONLY gold element (the single decision point); every\n  other stage and all runtime structure is system/deep blue, labels graphite.\n- Set the banner headline \"Every run expands the frontier.\" across the top, and\n  keep the two graphite caveats \"model parameters remain fixed\" and\n  \"capability is not guaranteed to grow every run\" clearly visible.\n\nFigure-specific negative prompt (reject the raster if any appears):\n- no performance numbers, plotted curves, axes, or benchmark scores; this is a\n  causal schematic, not a measured plot\n- do not gold-highlight anything except the single Evidence Gate\n- do not imply guaranteed capability growth; keep both caveats legible\n\nSemantic contract (the finished plate must read as):\nOne unknown, out-of-distribution objective enters a dense-intelligence runtime\nwhere four roles carry the reasoning, passes a single evidence gate, evolves the\nruntime's capability state (memory, skills, tools, verifiers, routing,\nevaluations), and expands the frontier - which then poses the next unknown\nobjective. The model parameters remain fixed and capability is not guaranteed to\ngrow on every run; the gold evidence gate, not optimism, is what advances the\nfrontier.\n",
  "prompt_path": "technical_report/figures/master_spine.prompt.txt",
  "prompt_sha256": "99e0f487c6dac696e337e0e868ec82cf4c9706d01d236a1a32f44e80a4752979",
  "requested_size": "1536x1024",
  "sidecar": "technical_report/figures/master_spine.png.json"
}


==> figures/master_spine.png.provenance.json <==
{
  "figure_id": "master-spine",
  "figure_studio_source": "paper-framework-figure-studio-pro-v3.1.4a",
  "figure_studio_stage": "S5-CANDIDATE-IMAGE",
  "figure_type": "concept",
  "generator": "codex-image2",
  "generator_model": "gpt-image-2",
  "height": 1024,
  "inspect_path": "technical_report/figures/master_spine.png.inspect.json",
  "model": "gpt-image-2",
  "ocr_path": "technical_report/figures/master_spine.ocr.json",
  "output_path": "technical_report/figures/master_spine.png",
  "output_sha256": "944c65d7b8c8c7fa0881067cf21a9e41a7e360480f7fc0687c291241eaec33c4",
  "prompt_path": "technical_report/figures/master_spine.prompt.txt",
  "prompt_sha256": "99e0f487c6dac696e337e0e868ec82cf4c9706d01d236a1a32f44e80a4752979",
  "prompt_template_id": "argus-image2-paper-prompt-v1",
  "requested_size": "1536x1024",
  "sidecar_path": "technical_report/figures/master_spine.png.json",
  "tool": "argus_skill.tools.image_tool",
  "validation_route": "operator-accepted raster; provenance/hash/dimension/no-local-path checks via technical_report/figures/validate_ai_figures.py; Tesseract OCR coverage recorded as evidence",
  "width": 1536
}


==> figures/master_spine.prompt.txt <==
Argus Technical Report figure prompt - Master Spine
Prompt template: argus-precision-atlas-v2 (Blue-Gold)
Prompt source spec: docs/superpowers/specs/2026-07-15-ai-redraw-structural-report-figures-design.md
Figure id: master-spine   Generator: gpt-image-2   Output: technical_report/figures/master_spine.png (1536x1024 PNG)

Purpose: the report's primary causal story - one unknown objective is driven
through dense intelligence and an evidence gate into runtime evolution and an
expanded frontier, then loops back.

=== BEGIN SHARED STYLE BLOCK: Blue-Gold Precision Atlas ===
Art direction: Blue-Gold Precision Atlas. Render one museum-grade editorial
technical-atlas plate at the quality bar of a first-party frontier research-lab
report: fine precise linework, generous negative space, calm balanced
composition, restrained blue-and-gold accents, tactile matte print texture, and
plate-like framing. It must read as a printed scientific atlas plate, never a
marketing graphic, SaaS dashboard, stock 3D render, whiteboard sketch, or Figma
wireframe.

Palette (use only these five colours; any sixth colour or off-palette hue is a
reject):
- bone white #FBFAF6 - paper field / background
- system blue #315BCE - primary runtime structure, modules, and connectors
- deep blue #214884 - secondary structure, framing, and deeper accents
- frontier / evidence gold #C38A20 - reserved SOLELY for the evidence, decision,
  or verified-progress accent; never the default structure colour
- graphite #24272B - labels, hairlines, and subordinate machinery

Composition and linework:
- Hairline strokes about 1 to 1.5 px, precise geometry, measured spacing,
  delicate connectors and arrows whose arrowheads land exactly on their named
  destination.
- Generous negative space and confident restraint; legible in GitHub light and
  dark contexts and when printed to PDF.

Typography (OCR-critical):
- Set EVERY label horizontally, left-to-right, on a level baseline, in a clean
  humanist sans-serif.
- NO vertical text, NO stacked text, NO rotated text, NO curved or
  path-following text, NO character-by-character vertical stacking.
- Keep high figure-to-ground contrast so each label is OCR-legible.
- SPELL EXACTLY every pinned label as quoted; do not invent, translate,
  abbreviate, renumber, reorder, or duplicate any label, and add no label that
  is not pinned.

Canvas:
- 1536 x 1024 pixels, landscape 3:2 (1536x1024). One flat raster plate, no
  border bleed, and no multi-panel montage unless the figure body explicitly
  asks for panels.

Shared negative prompt (reject the raster if any of these appear):
- no cyberpunk, neon, glow, holograms, glassmorphism, or decorative gradients
- no robots, brains, eyes, faces, photoreal people, or anthropomorphic mascots
- no fake 3D dashboards, stock 3D icons, emoji, glossy web badges, gauges, or
  vendor / brand logos
- no watermarks, marketing badges, trophies, medals, ribbons, or success stamps
- no Figma / SaaS / dashboard look, no rounded pastel card grid, no whiteboard
  or Excalidraw sketch
- no code snippets, raw file paths, tiny unreadable text, vertical or curved
  text, or dense paragraphs
- no colour outside the five pinned palette colours
=== END SHARED STYLE BLOCK: Blue-Gold Precision Atlas ===

Subject: the Argus causal spine, drawn as one left-to-right pipeline that expands the frontier every run.

=== BEGIN PINNED LABELS ===
Render each pinned label below EXACTLY as quoted, once each unless a
placement note says otherwise. Do not invent, translate, abbreviate,
renumber, reorder, or duplicate any label:
- "Every run expands the frontier."
- "Unknown objective"
- "Dense Intelligence Runtime"
- "Evidence Gate"
- "Runtime Evolution"
- "Expanded OOD Frontier"
- "Manager"
- "Planner"
- "Engineer"
- "Reviewer"
- "Memory"
- "Skills"
- "Tools"
- "Verifiers"
- "Routing"
- "Evaluations"
- "model parameters remain fixed"
- "capability is not guaranteed to grow every run"
=== END PINNED LABELS ===

Required relationships / layout (honour every one):
- Draw ONE left-to-right causal path across five stages in this order:
  "Unknown objective" -> "Dense Intelligence Runtime" -> "Evidence Gate" ->
  "Runtime Evolution" -> "Expanded OOD Frontier".
- Place the four roles "Manager", "Planner", "Engineer", "Reviewer" INSIDE the
  "Dense Intelligence Runtime" stage.
- Place the six capability-state components "Memory", "Skills", "Tools",
  "Verifiers", "Routing", "Evaluations" INSIDE the "Runtime Evolution" stage.
- Draw ONE return path from "Expanded OOD Frontier" back to the next
  "Unknown objective".
- "Evidence Gate" is the ONLY gold element (the single decision point); every
  other stage and all runtime structure is system/deep blue, labels graphite.
- Set the banner headline "Every run expands the frontier." across the top, and
  keep the two graphite caveats "model parameters remain fixed" and
  "capability is not guaranteed to grow every run" clearly visible.

Figure-specific negative prompt (reject the raster if any appears):
- no performance numbers, plotted curves, axes, or benchmark scores; this is a
  causal schematic, not a measured plot
- do not gold-highlight anything except the single Evidence Gate
- do not imply guaranteed capability growth; keep both caveats legible

Semantic contract (the finished plate must read as):
One unknown, out-of-distribution objective enters a dense-intelligence runtime
where four roles carry the reasoning, passes a single evidence gate, evolves the
runtime's capability state (memory, skills, tools, verifiers, routing,
evaluations), and expands the frontier - which then poses the next unknown
objective. The model parameters remain fixed and capability is not guaranteed to
grow on every run; the gold evidence gate, not optimism, is what advances the
frontier.


==> figures/mission_lifecycle.ocr.json <==
{
  "coverage": 0.6428571428571429,
  "expected_tokens": [
    "Claim backlog item",
    "pending \u2192 running",
    "Run mission",
    "Engineer \u2194 Reviewer",
    "bounded session reuse",
    "Reviewer verdict",
    "done",
    "continue",
    "Plan next work",
    "Backlog / continuous",
    "paused",
    "blocked",
    "replan_requested",
    "drain to mission boundary"
  ],
  "image": "technical_report/figures/mission_lifecycle.png",
  "normalized_observed": "Run mission <2 aaa ca aca acacia i 1 i \\ Emacs a = 1 S \u00a7 1 i 1 ' eae 1 Engineer [= ' Of \u2018 re ! - Reviewer \u00a9 4 : Certified ! ! Reviewer mission output 1 Engineer X71 Reviewer ' verdict ! ' continue 1 dace aaa See. maa ' ' | bounded session reuse ' oi ceamneansadipsies oir wemnenenss \u00ae : : Noo ee ees eee paused i 1 ! ' q p 1 \u00a9 Lo! g 1 i x eee eee fae ee e % blocked 1 replan_requested ' tt y x = . esi 1 Rennes yeee---7 amas drain to mission boundary ; iy \\ ' Sea { Li Daemon shutdown waits for the 1 1 | \u2018s.22/ mission boundary and never} ' 1 cuts through alive mission, 1 1 1 v ee oe ee eee oe ae = Ga Son i) Plan next work Backlog / continuous Run mission as ari rE pending > running Claim backlog Engineer item - Reviewer EB Certified Reviewer mission output verdict Engineer Se! Reviewer poe ee ee oon Senn onsale vemnen te bounded session reuse Seesebsbasdccesccscccccecdetccses paused ~ Bese Suess svete ceseses see see ee 2 2 blocked i\" replan_ requested ae28 aue2es ; drain to mission boundary aa Daemon shutdown waits for the mission boundary and never cuts through a live mission. Sbeecesedeecseesesess = we ee 7 a O Plan next work Backlog / continuous Run mission as ari rE pending > running Ee Claim backlog Engineer item - Reviewer EB Certified Reviewer mission output verdict Engineer Se! Reviewer poe ee ee oon Senn onsale vemnen te bounded session reuse Seesebsbasdccesccscccccecdetccses paused eencs poassess ~ Bese Suess svete ceseses see see 2 2 blocked i\" replan_requested ae28 aue2es ; drain to mission boundary Je es Daemon shutdown waits for the ; mission boundary and never 2 cuts through a live mission. Sbeecesedeecseesesess = : we ya ty a @ Plan next work Backlog / continuous",
  "psm_modes": [
    6,
    11,
    12
  ],
  "unresolved": [
    "Claim backlog item",
    "pending \u2192 running",
    "Engineer \u2194 Reviewer",
    "Reviewer verdict",
    "done"
  ]
}


==> figures/mission_lifecycle.ocr.txt <==
--- psm 6 ---
Run mission
<2 aaa ca aca acacia
i 1
i \
Emacs a =
1 S
§
1
i 1 '
eae 1 Engineer [= ' Of ‘
re ! — Reviewer © 4 : Certified
! ! Reviewer mission output
1 Engineer X71 Reviewer ' verdict
! ' continue
1 dace aaa See. maa '
' | bounded session reuse '
oi ceamneansadipsies oir wemnenenss
® : :
Noo ee ees eee
paused
i 1
! '
q
p 1
© Lo!
g 1
i x eee eee
fae ee e %
blocked 1 replan_requested ' tt y
x = . esi 1
Rennes yeee---7 amas drain to mission boundary ;
iy \
' Sea { Li Daemon shutdown waits for the 1
1 | ‘s.22/ mission boundary and never}
' 1 cuts through alive mission, 1
1 1
v ee oe ee eee
oe
ae
= Ga
Son i)
Plan next work Backlog /
continuous


--- psm 11 ---
Run mission

as ari rE

pending > running

Claim backlog

Engineer

item

— Reviewer

EB

Certified

Reviewer

mission output

verdict

Engineer Se! Reviewer

poe ee ee

oon Senn onsale vemnen te

bounded session reuse

Seesebsbasdccesccscccccecdetccses

paused

~

Bese Suess svete ceseses see see

ee

2

2

blocked

i" replan_ requested

ae28

aue2es

;

drain to mission boundary

aa

Daemon shutdown waits for the

mission boundary and never

cuts through a live mission.

Sbeecesedeecseesesess

=

we

ee

7 a

O

Plan next work

Backlog /

continuous


--- psm 12 ---
Run mission

as ari rE

pending > running

Ee

Claim backlog

Engineer

item

— Reviewer

EB

Certified

Reviewer

mission output

verdict

Engineer Se! Reviewer

poe ee ee

oon Senn onsale vemnen te

bounded session reuse

Seesebsbasdccesccscccccecdetccses

paused

eencs

poassess

~

Bese Suess svete ceseses see see

2

2

blocked

i" replan_requested

ae28

aue2es

;

drain to mission boundary

Je

es

Daemon shutdown waits for the

;

mission boundary and never

2

cuts through a live mission.

Sbeecesedeecseesesess

=

:

we

ya

ty a

@

Plan next work

Backlog /

continuous


==> figures/mission_lifecycle.png.inspect.json <==
{
  "bytes": 1525188,
  "exists": true,
  "height": 1024,
  "image": "technical_report/figures/mission_lifecycle.png",
  "mime": "image/png",
  "sha256": "66e622b848470156fd7e83c2a02fd125eaa4a41c1deb6e7345eb37979fe69aaa",
  "width": 1536
}


==> figures/mission_lifecycle.png.json <==
{
  "artifact": "technical_report/figures/mission_lifecycle.png",
  "image": {
    "bytes": 1525188,
    "exists": true,
    "height": 1024,
    "image": "technical_report/figures/mission_lifecycle.png",
    "mime": "image/png",
    "sha256": "66e622b848470156fd7e83c2a02fd125eaa4a41c1deb6e7345eb37979fe69aaa",
    "width": 1536
  },
  "model": "gpt-image-2",
  "output_path": "technical_report/figures/mission_lifecycle.png",
  "output_sha256": "66e622b848470156fd7e83c2a02fd125eaa4a41c1deb6e7345eb37979fe69aaa",
  "prompt": "Argus Technical Report figure prompt - Mission Lifecycle\nPrompt template: argus-precision-atlas-v2 (Blue-Gold)\nPrompt source spec: docs/superpowers/specs/2026-07-15-ai-redraw-structural-report-figures-design.md\nFigure id: mission-lifecycle   Generator: gpt-image-2   Output: technical_report/figures/mission_lifecycle.png (1536x1024 PNG)\n\nPurpose: explain the durable mission lifecycle and its recovery / exit paths.\n\n=== BEGIN SHARED STYLE BLOCK: Blue-Gold Precision Atlas ===\nArt direction: Blue-Gold Precision Atlas. Render one museum-grade editorial\ntechnical-atlas plate at the quality bar of a first-party frontier research-lab\nreport: fine precise linework, generous negative space, calm balanced\ncomposition, restrained blue-and-gold accents, tactile matte print texture, and\nplate-like framing. It must read as a printed scientific atlas plate, never a\nmarketing graphic, SaaS dashboard, stock 3D render, whiteboard sketch, or Figma\nwireframe.\n\nPalette (use only these five colours; any sixth colour or off-palette hue is a\nreject):\n- bone white #FBFAF6 - paper field / background\n- system blue #315BCE - primary runtime structure, modules, and connectors\n- deep blue #214884 - secondary structure, framing, and deeper accents\n- frontier / evidence gold #C38A20 - reserved SOLELY for the evidence, decision,\n  or verified-progress accent; never the default structure colour\n- graphite #24272B - labels, hairlines, and subordinate machinery\n\nComposition and linework:\n- Hairline strokes about 1 to 1.5 px, precise geometry, measured spacing,\n  delicate connectors and arrows whose arrowheads land exactly on their named\n  destination.\n- Generous negative space and confident restraint; legible in GitHub light and\n  dark contexts and when printed to PDF.\n\nTypography (OCR-critical):\n- Set EVERY label horizontally, left-to-right, on a level baseline, in a clean\n  humanist sans-serif.\n- NO vertical text, NO stacked text, NO rotated text, NO curved or\n  path-following text, NO character-by-character vertical stacking.\n- Keep high figure-to-ground contrast so each label is OCR-legible.\n- SPELL EXACTLY every pinned label as quoted; do not invent, translate,\n  abbreviate, renumber, reorder, or duplicate any label, and add no label that\n  is not pinned.\n\nCanvas:\n- 1536 x 1024 pixels, landscape 3:2 (1536x1024). One flat raster plate, no\n  border bleed, and no multi-panel montage unless the figure body explicitly\n  asks for panels.\n\nShared negative prompt (reject the raster if any of these appear):\n- no cyberpunk, neon, glow, holograms, glassmorphism, or decorative gradients\n- no robots, brains, eyes, faces, photoreal people, or anthropomorphic mascots\n- no fake 3D dashboards, stock 3D icons, emoji, glossy web badges, gauges, or\n  vendor / brand logos\n- no watermarks, marketing badges, trophies, medals, ribbons, or success stamps\n- no Figma / SaaS / dashboard look, no rounded pastel card grid, no whiteboard\n  or Excalidraw sketch\n- no code snippets, raw file paths, tiny unreadable text, vertical or curved\n  text, or dense paragraphs\n- no colour outside the five pinned palette colours\n=== END SHARED STYLE BLOCK: Blue-Gold Precision Atlas ===\n\nSubject: one mission's durable lifecycle from backlog claim to certified output, with recovery paths.\n\n=== BEGIN PINNED LABELS ===\nRender each pinned label below EXACTLY as quoted, once each unless a\nplacement note says otherwise. Do not invent, translate, abbreviate,\nrenumber, reorder, or duplicate any label:\n- \"Claim backlog item\"\n- \"pending \u2192 running\"\n- \"Run mission\"\n- \"Engineer \u2194 Reviewer\"\n- \"bounded session reuse\"\n- \"Reviewer verdict\"\n- \"done\"\n- \"continue\"\n- \"Plan next work\"\n- \"Backlog / continuous\"\n- \"paused\"\n- \"blocked\"\n- \"replan_requested\"\n- \"drain to mission boundary\"\n=== END PINNED LABELS ===\n\nRequired relationships / layout (honour every one):\n- Start at \"Claim backlog item\" with the state transition \"pending \u2192 running\",\n  flowing into \"Run mission\".\n- Inside \"Run mission\", draw \"Engineer \u2194 Reviewer\" iterating, annotated\n  \"bounded session reuse\".\n- \"Reviewer verdict\" branches into \"done\" and \"continue\".\n- \"continue\" returns to \"Run mission\" (loop back).\n- \"done\" advances RIGHT to a certified output.\n- \"Plan next work\" (the Planner) feeds \"Backlog / continuous\", which supplies\n  the next claim.\n- \"replan_requested\" returns to \"Plan next work\" / the Planner - NOT to any\n  completion node.\n- \"paused\" and \"blocked\" are explicit side exits off the mission.\n- Label the daemon shutdown path \"drain to mission boundary\": it stops only at a\n  mission boundary and never cuts through a live mission.\n- Reserve gold for the \"done\" -> certified-output path (verified completion);\n  structure is blue, exits (paused/blocked) are graphite.\n\nFigure-specific negative prompt (reject the raster if any appears):\n- \"replan_requested\" must return to the Planner, never to a \"done\"/completion\n  node\n- the daemon drain must not cut through a live mission; it waits for the\n  mission boundary\n- no success trophy, medal, or green checkmark on \"done\"\n\nSemantic contract (the finished plate must read as):\nA backlog item is claimed (pending to running) and run as a mission in which the\nEngineer and Reviewer iterate under bounded session reuse. The Reviewer verdict\neither continues the mission or marks it done into a certified output; a replan\nrequest returns work to the Planner rather than to completion; paused and blocked\nare explicit exits; and a daemon drain only ever stops at a safe mission\nboundary.\n",
  "prompt_path": "technical_report/figures/mission_lifecycle.prompt.txt",
  "prompt_sha256": "63bcbf6eeffd73b0fe4a876b493cb712053a2be44ebb2d34c3e4d876c3b88b16",
  "requested_size": "1536x1024",
  "sidecar": "technical_report/figures/mission_lifecycle.png.json"
}


==> figures/mission_lifecycle.png.provenance.json <==
{
  "figure_id": "mission-lifecycle",
  "figure_studio_source": "paper-framework-figure-studio-pro-v3.1.4a",
  "figure_studio_stage": "S5-CANDIDATE-IMAGE",
  "figure_type": "lifecycle",
  "generator": "codex-image2",
  "generator_model": "gpt-image-2",
  "height": 1024,
  "inspect_path": "technical_report/figures/mission_lifecycle.png.inspect.json",
  "model": "gpt-image-2",
  "ocr_path": "technical_report/figures/mission_lifecycle.ocr.json",
  "output_path": "technical_report/figures/mission_lifecycle.png",
  "output_sha256": "66e622b848470156fd7e83c2a02fd125eaa4a41c1deb6e7345eb37979fe69aaa",
  "prompt_path": "technical_report/figures/mission_lifecycle.prompt.txt",
  "prompt_sha256": "63bcbf6eeffd73b0fe4a876b493cb712053a2be44ebb2d34c3e4d876c3b88b16",
  "prompt_template_id": "argus-image2-paper-prompt-v1",
  "requested_size": "1536x1024",
  "sidecar_path": "technical_report/figures/mission_lifecycle.png.json",
  "tool": "argus_skill.tools.image_tool",
  "validation_route": "operator-accepted raster; provenance/hash/dimension/no-local-path checks via technical_report/figures/validate_ai_figures.py; Tesseract OCR coverage recorded as evidence",
  "width": 1536
}


==> figures/mission_lifecycle.prompt.txt <==
Argus Technical Report figure prompt - Mission Lifecycle
Prompt template: argus-precision-atlas-v2 (Blue-Gold)
Prompt source spec: docs/superpowers/specs/2026-07-15-ai-redraw-structural-report-figures-design.md
Figure id: mission-lifecycle   Generator: gpt-image-2   Output: technical_report/figures/mission_lifecycle.png (1536x1024 PNG)

Purpose: explain the durable mission lifecycle and its recovery / exit paths.

=== BEGIN SHARED STYLE BLOCK: Blue-Gold Precision Atlas ===
Art direction: Blue-Gold Precision Atlas. Render one museum-grade editorial
technical-atlas plate at the quality bar of a first-party frontier research-lab
report: fine precise linework, generous negative space, calm balanced
composition, restrained blue-and-gold accents, tactile matte print texture, and
plate-like framing. It must read as a printed scientific atlas plate, never a
marketing graphic, SaaS dashboard, stock 3D render, whiteboard sketch, or Figma
wireframe.

Palette (use only these five colours; any sixth colour or off-palette hue is a
reject):
- bone white #FBFAF6 - paper field / background
- system blue #315BCE - primary runtime structure, modules, and connectors
- deep blue #214884 - secondary structure, framing, and deeper accents
- frontier / evidence gold #C38A20 - reserved SOLELY for the evidence, decision,
  or verified-progress accent; never the default structure colour
- graphite #24272B - labels, hairlines, and subordinate machinery

Composition and linework:
- Hairline strokes about 1 to 1.5 px, precise geometry, measured spacing,
  delicate connectors and arrows whose arrowheads land exactly on their named
  destination.
- Generous negative space and confident restraint; legible in GitHub light and
  dark contexts and when printed to PDF.

Typography (OCR-critical):
- Set EVERY label horizontally, left-to-right, on a level baseline, in a clean
  humanist sans-serif.
- NO vertical text, NO stacked text, NO rotated text, NO curved or
  path-following text, NO character-by-character vertical stacking.
- Keep high figure-to-ground contrast so each label is OCR-legible.
- SPELL EXACTLY every pinned label as quoted; do not invent, translate,
  abbreviate, renumber, reorder, or duplicate any label, and add no label that
  is not pinned.

Canvas:
- 1536 x 1024 pixels, landscape 3:2 (1536x1024). One flat raster plate, no
  border bleed, and no multi-panel montage unless the figure body explicitly
  asks for panels.

Shared negative prompt (reject the raster if any of these appear):
- no cyberpunk, neon, glow, holograms, glassmorphism, or decorative gradients
- no robots, brains, eyes, faces, photoreal people, or anthropomorphic mascots
- no fake 3D dashboards, stock 3D icons, emoji, glossy web badges, gauges, or
  vendor / brand logos
- no watermarks, marketing badges, trophies, medals, ribbons, or success stamps
- no Figma / SaaS / dashboard look, no rounded pastel card grid, no whiteboard
  or Excalidraw sketch
- no code snippets, raw file paths, tiny unreadable text, vertical or curved
  text, or dense paragraphs
- no colour outside the five pinned palette colours
=== END SHARED STYLE BLOCK: Blue-Gold Precision Atlas ===

Subject: one mission's durable lifecycle from backlog claim to certified output, with recovery paths.

=== BEGIN PINNED LABELS ===
Render each pinned label below EXACTLY as quoted, once each unless a
placement note says otherwise. Do not invent, translate, abbreviate,
renumber, reorder, or duplicate any label:
- "Claim backlog item"
- "pending → running"
- "Run mission"
- "Engineer ↔ Reviewer"
- "bounded session reuse"
- "Reviewer verdict"
- "done"
- "continue"
- "Plan next work"
- "Backlog / continuous"
- "paused"
- "blocked"
- "replan_requested"
- "drain to mission boundary"
=== END PINNED LABELS ===

Required relationships / layout (honour every one):
- Start at "Claim backlog item" with the state transition "pending → running",
  flowing into "Run mission".
- Inside "Run mission", draw "Engineer ↔ Reviewer" iterating, annotated
  "bounded session reuse".
- "Reviewer verdict" branches into "done" and "continue".
- "continue" returns to "Run mission" (loop back).
- "done" advances RIGHT to a certified output.
- "Plan next work" (the Planner) feeds "Backlog / continuous", which supplies
  the next claim.
- "replan_requested" returns to "Plan next work" / the Planner - NOT to any
  completion node.
- "paused" and "blocked" are explicit side exits off the mission.
- Label the daemon shutdown path "drain to mission boundary": it stops only at a
  mission boundary and never cuts through a live mission.
- Reserve gold for the "done" -> certified-output path (verified completion);
  structure is blue, exits (paused/blocked) are graphite.

Figure-specific negative prompt (reject the raster if any appears):
- "replan_requested" must return to the Planner, never to a "done"/completion
  node
- the daemon drain must not cut through a live mission; it waits for the
  mission boundary
- no success trophy, medal, or green checkmark on "done"

Semantic contract (the finished plate must read as):
A backlog item is claimed (pending to running) and run as a mission in which the
Engineer and Reviewer iterate under bounded session reuse. The Reviewer verdict
either continues the mission or marks it done into a certified output; a replan
request returns work to the Planner rather than to completion; paused and blocked
are explicit exits; and a daemon drain only ever stops at a safe mission
boundary.


==> figures/paper_case_study.provenance.json <==
{
  "figure_id": "autonomous-paper-portfolio",
  "reader_question": "What scientific work did Argus produce, and how does the recurrent runtime connect to those outputs?",
  "claim": "Six canonical pipelines completed across six domains through repeated role handoffs, review, rollback, and session continuation.",
  "evidence": [
    "paper_trajectory_summary.json",
    "paper_scientific_findings.json"
  ],
  "encoding": "Six real first-page PDF thumbnails are paired with task-native scientific headlines; a separate bottom strip reports Argus production-process counts.",
  "scope": "Observed Argus campaigns; paper-format completion is not venue acceptance or a human-quality comparison.",
  "target_size": "12 x 5.75 inch source canvas; approximately 3.2 inches high at manuscript width",
  "visual_style": "component-editable cream-paper portfolio with six independent manuscript thumbnails, cards, labels, and process metrics",
  "character_assets": [
    "assets/anime/manager.svg",
    "assets/anime/planner.svg",
    "assets/anime/engineer.svg",
    "assets/anime/reviewer.svg"
  ],
  "visual_assets": [
    "assets/paper_thumbnails/bench-fragile.png",
    "assets/paper_thumbnails/cv-compositional.png",
    "assets/paper_thumbnails/cv-frontier.png",
    "assets/paper_thumbnails/mm-gui.png",
    "assets/paper_thumbnails/mm-hallucination.png",
    "assets/paper_thumbnails/quant-vocab.png"
  ],
  "editable_source": [
    "paper_case_study.pptx",
    "build_paper_case_study.py",
    "paper_case_study.html"
  ],
  "export": [
    "paper_case_study.pdf",
    "paper_case_study.svg",
    "paper_case_study.png"
  ],
  "output_sha256": {
    "pptx": "3864bd175cbacda3bc96bd8c485064abd5a42a7e02614943e3c405e68bee3a01",
    "pdf": "3c53c19cb28d1b51cc479d9cb8fbe1cddd45909d53a52abb385cc3eded991112",
    "png": "f7fc711b942f6ae26f62c4198f9a5c4afc6c7caea895a0d2e55e95bce96cfa2e",
    "svg": "1bfbbedd8267d5d3ff6dee9e62501e13854ce7d55b7d1030813013acfbc3f22f"
  }
}


==> figures/paper_case_trajectory.provenance.json <==
{
  "figure_id": "representative-paper-trajectory",
  "reader_question": "How does one Argus campaign recover from failed hypotheses and late submission defects?",
  "claim": "The representative campaign uses seven early no-go rollbacks, a scientific scope pivot, and two late submission repairs to reach a completed manuscript.",
  "evidence": [
    "stage_transitions.csv",
    "mm_hallucination_trace.json"
  ],
  "encoding": "An actual Stage-versus-time trace carries the main visual, with six campaign statistics above it and five role-resolved episodes below.",
  "scope": "One 163.6-hour multimodal-hallucination campaign; role labels summarize structured events rather than private model reasoning.",
  "target_size": "12 x 5.2 inch source canvas; approximately 2.9 inches high at manuscript width",
  "visual_style": "component-editable Stage trajectory with native grid, paths, rollback markers, summary cards, episode cards, and separate role portraits",
  "character_assets": [
    "assets/anime/manager.svg",
    "assets/anime/planner.svg",
    "assets/anime/engineer.svg",
    "assets/anime/reviewer.svg"
  ],
  "editable_source": [
    "paper_case_trajectory.pptx",
    "build_paper_case_study.py",
    "paper_case_trajectory.html"
  ],
  "export": [
    "paper_case_trajectory.pdf",
    "paper_case_trajectory.svg",
    "paper_case_trajectory.png"
  ],
  "output_sha256": {
    "pptx": "70f64a023df58d0785e6c5a8dfac87813feffea27db55770c2e39dcf1c915bd7",
    "pdf": "e796385acc5d860e2a4fcd2cbaa6ba4414d4ce820aaa87b311b3c09f04363555",
    "png": "73e98591d5a7597f3a25d3d7741ed0e65cb19313c6f6074d7d5c7df0a4106c39",
    "svg": "41beade0d8df2bb4f4357ad2d2d1a4b892f78cd825d3c1e36ac901ecd1aa757f"
  }
}


==> figures/reviewer_mechanism.provenance.json <==
{
  "character_assets": [
    "assets/anime/engineer.png",
    "assets/anime/reviewer.png"
  ],
  "claim": "Reviewer is invoked on 466 of 731 tasks; 43 receive revision requests, 34 later pass the official verifier, and 22 complete the strict review-loop rescue.",
  "editable_source": "reviewer_mechanism.pptx",
  "figure_id": "reviewer-mechanism",
  "inputs": {
    "reviewer_interventions.csv": "8c7ba482178845f3282f5faac1bdb241841de5127ec8f3c8e671252114ec461d",
    "reviewer_mechanism_stats.json": "da7f4206345b1092b6750426b09995396aaadedf91235299eb40295b55910919"
  },
  "outputs": {
    "reviewer_mechanism.pdf": "975a3307a97b7b501da160d39f4910c561adf9e4021cf7b8b6694765550f6f74",
    "reviewer_mechanism.png": "b231aa79e34582389475a252a4d5b22e20c1263fd2ca54ccea2b1ca03eceaed4",
    "reviewer_mechanism.pptx": "a7e87f0ca3e740de18378848c31dd1f90f42414c06ffbe107f3772bc76d578ee",
    "reviewer_mechanism.svg": "5c8e7562d89de85fedb64a700dda7fae458ceccf62af0e2f74083c2be9865957",
    "reviewer_metrics.tex": "21c39bbe66483362360893ec56ee53c37e22edae3baf40884e9a75deeeebf5ab"
  },
  "reader_question": "How often is an independent Reviewer invoked, and how many revision-requested tasks are recovered?",
  "scope": "Adaptive routing analysis, not randomized ablation.",
  "visual_style": "cream paper, navy typography, blue and gold routing/recovery accents, with small Engineer and Reviewer role icons"
}


==> figures/swebench_evolution.provenance.json <==
{
  "character_assets": [
    "assets/anime/planner.png",
    "assets/anime/engineer.png"
  ],
  "claim": "Argus reaches approximately 78% versus 59% for Direct Copilot at 1.41x aggregate tokens; W19-22 uses 21% fewer solve tokens and 15% less active time than W1-6; adaptive Reviewer routing issues 43 revision requests, followed by 34 official-verifier passes and 22 strict rescues.",
  "editable_source": "swebench_evolution.pptx",
  "figure_id": "swebench-unified-result-evolution-review",
  "inputs": {
    "argus_wave_efficiency.csv": "e148b77a444c0b5929b03010cfc5f7a75201412bee6bb9b6fbb1b6e4312cf14a",
    "reviewer_mechanism_stats.json": "da7f4206345b1092b6750426b09995396aaadedf91235299eb40295b55910919",
    "unified_experiment_summary.json": "465ee0e72271272a3d9916e2a0dda16c05daa3089e3a59d4e4b825a0fa8a3d63"
  },
  "outputs": {
    "argus_six_wave_windows.csv": "318fde2287c680d4ef18acf4407dede79811e6af9c216095af85a18e2e60c6d0",
    "reviewer_metrics.tex": "21c39bbe66483362360893ec56ee53c37e22edae3baf40884e9a75deeeebf5ab",
    "swebench_evolution.pdf": "769f2fafbe92d73f8bc00a0ef42bc44c93aeb1104508786a07d638d9b9422508",
    "swebench_evolution.png": "66e3a31d446e3209feffc418cea46bbd55575b8febecac7c90569169ecb2eb63",
    "swebench_evolution.pptx": "25ed9ad034fcb5b11f95ac4a9be6be583a03990bf3d87129daa66e56068377f1",
    "swebench_evolution.svg": "1ef3df708145e87cd347a46e6532d5d87370335d89fa2de4fcde9395655f10f0",
    "swebench_metrics.tex": "283412cd0b69cfbeccc3a0e447f7f0ceab961db7b7833379bd94d80670302b6f"
  },
  "reader_question": "How do the full-suite result, longitudinal efficiency, and adaptive Reviewer mechanism relate within one 731-task experiment?",
  "scope": "One 731-task experiment. Copilot per-wave resource traces are unavailable; Argus windows are observational, W23-24 are shown separately as late difficult-task stress, and Reviewer routing is task-dependent rather than randomized.",
  "visual_style": "cream paper, navy typography, blue and gold quantitative accents; all marks remain editable in the PowerPoint source"
}


==> figures/system_planes.ocr.json <==
{
  "coverage": 0.8666666666666667,
  "expected_tokens": [
    "Control Plane",
    "Execution Plane",
    "Evidence Plane",
    "Manager",
    "Planner",
    "LifeSupervisor",
    "SkillLoop",
    "Engineer",
    "Reviewer",
    "Run Gateway",
    "Event Tape",
    "Usage Ledger",
    "Credential Redaction",
    "Provenance",
    "112 typed events"
  ],
  "image": "technical_report/figures/system_planes.png",
  "normalized_observed": "cS Control Plane Planner o LifeSupervisor a a z 1 ' ' 1 ' ' ' ' &) Execution Plane O CO) Q Q \\ SkillLoop Engineer Reviewer Run Gateway A A ! ' ' ' ' ' Evidence Plane [Le [EF] a sey 112 Credential typed events Event Tape Usage Ledger Redaction Provenance water | [585 me |[Elmm |[@ mame &) Execution Plane Oo > a + Q& + Qo 112 Tr EA a a Evidence Plane Event Tape Usage Ledger Credential Provenance typed events Redaction Control Plane | cha Manager | | FE Planner o LifeSupervisor ----> ----> O &) Execution Plane SkillLoop | -----> 112 Tr EA a a Evidence Plane Event Tape Usage Ledger Credential Provenance typed events Redaction",
  "psm_modes": [
    6,
    11,
    12
  ],
  "unresolved": [
    "Credential Redaction",
    "112 typed events"
  ]
}


==> figures/system_planes.ocr.txt <==
--- psm 6 ---
cS
Control Plane Planner o LifeSupervisor
a
a z
1 '
' 1
' '
' '
&) Execution Plane O CO) Q Q \
SkillLoop Engineer Reviewer Run Gateway
A A
! '
' '
' '
Evidence Plane [Le [EF] a sey 112
Credential typed events
Event Tape Usage Ledger Redaction Provenance


--- psm 11 ---
water | [585 me |[Elmm |[@ mame

&) Execution Plane Oo > a + Q& + Qo

112

Tr

EA

a

a

Evidence Plane

Event Tape

Usage Ledger

Credential

Provenance

typed events

Redaction


--- psm 12 ---
Control Plane | cha Manager | | FE Planner o LifeSupervisor

---->

---->

O

&) Execution Plane

SkillLoop

|

----->

112

Tr

EA

a

a

Evidence Plane

Event Tape

Usage Ledger

Credential

Provenance

typed events

Redaction


==> figures/system_planes.png.inspect.json <==
{
  "bytes": 354602,
  "exists": true,
  "height": 1024,
  "image": "technical_report/figures/system_planes.png",
  "mime": "image/png",
  "sha256": "34cd707e1cd02e4c08f6a7f8d2c0b2575eb4c4c4eceab6ddcf83688f658fea18",
  "width": 1536
}


==> figures/system_planes.png.json <==
{
  "artifact": "technical_report/figures/system_planes.png",
  "image": {
    "bytes": 354602,
    "exists": true,
    "height": 1024,
    "image": "technical_report/figures/system_planes.png",
    "mime": "image/png",
    "sha256": "34cd707e1cd02e4c08f6a7f8d2c0b2575eb4c4c4eceab6ddcf83688f658fea18",
    "width": 1536
  },
  "model": "gpt-image-2",
  "output_path": "technical_report/figures/system_planes.png",
  "output_sha256": "34cd707e1cd02e4c08f6a7f8d2c0b2575eb4c4c4eceab6ddcf83688f658fea18",
  "prompt": "Argus Technical Report figure prompt - Three Planes\nPrompt template: argus-precision-atlas-v2 (Blue-Gold)\nPrompt source spec: docs/superpowers/specs/2026-07-15-ai-redraw-structural-report-figures-design.md\nFigure id: system-planes   Generator: gpt-image-2   Output: technical_report/figures/system_planes.png (1536x1024 PNG)\n\nPurpose: explain implementation ownership across the three planes of the\nruntime.\n\n=== BEGIN SHARED STYLE BLOCK: Blue-Gold Precision Atlas ===\nArt direction: Blue-Gold Precision Atlas. Render one museum-grade editorial\ntechnical-atlas plate at the quality bar of a first-party frontier research-lab\nreport: fine precise linework, generous negative space, calm balanced\ncomposition, restrained blue-and-gold accents, tactile matte print texture, and\nplate-like framing. It must read as a printed scientific atlas plate, never a\nmarketing graphic, SaaS dashboard, stock 3D render, whiteboard sketch, or Figma\nwireframe.\n\nPalette (use only these five colours; any sixth colour or off-palette hue is a\nreject):\n- bone white #FBFAF6 - paper field / background\n- system blue #315BCE - primary runtime structure, modules, and connectors\n- deep blue #214884 - secondary structure, framing, and deeper accents\n- frontier / evidence gold #C38A20 - reserved SOLELY for the evidence, decision,\n  or verified-progress accent; never the default structure colour\n- graphite #24272B - labels, hairlines, and subordinate machinery\n\nComposition and linework:\n- Hairline strokes about 1 to 1.5 px, precise geometry, measured spacing,\n  delicate connectors and arrows whose arrowheads land exactly on their named\n  destination.\n- Generous negative space and confident restraint; legible in GitHub light and\n  dark contexts and when printed to PDF.\n\nTypography (OCR-critical):\n- Set EVERY label horizontally, left-to-right, on a level baseline, in a clean\n  humanist sans-serif.\n- NO vertical text, NO stacked text, NO rotated text, NO curved or\n  path-following text, NO character-by-character vertical stacking.\n- Keep high figure-to-ground contrast so each label is OCR-legible.\n- SPELL EXACTLY every pinned label as quoted; do not invent, translate,\n  abbreviate, renumber, reorder, or duplicate any label, and add no label that\n  is not pinned.\n\nCanvas:\n- 1536 x 1024 pixels, landscape 3:2 (1536x1024). One flat raster plate, no\n  border bleed, and no multi-panel montage unless the figure body explicitly\n  asks for panels.\n\nShared negative prompt (reject the raster if any of these appear):\n- no cyberpunk, neon, glow, holograms, glassmorphism, or decorative gradients\n- no robots, brains, eyes, faces, photoreal people, or anthropomorphic mascots\n- no fake 3D dashboards, stock 3D icons, emoji, glossy web badges, gauges, or\n  vendor / brand logos\n- no watermarks, marketing badges, trophies, medals, ribbons, or success stamps\n- no Figma / SaaS / dashboard look, no rounded pastel card grid, no whiteboard\n  or Excalidraw sketch\n- no code snippets, raw file paths, tiny unreadable text, vertical or curved\n  text, or dense paragraphs\n- no colour outside the five pinned palette colours\n=== END SHARED STYLE BLOCK: Blue-Gold Precision Atlas ===\n\nSubject: the three-plane architecture that separates control, execution, and evidence ownership.\n\n=== BEGIN PINNED LABELS ===\nRender each pinned label below EXACTLY as quoted, once each unless a\nplacement note says otherwise. Do not invent, translate, abbreviate,\nrenumber, reorder, or duplicate any label:\n- \"Control Plane\"\n- \"Execution Plane\"\n- \"Evidence Plane\"\n- \"Manager\"\n- \"Planner\"\n- \"LifeSupervisor\"\n- \"SkillLoop\"\n- \"Engineer\"\n- \"Reviewer\"\n- \"Run Gateway\"\n- \"Event Tape\"\n- \"Usage Ledger\"\n- \"Credential Redaction\"\n- \"Provenance\"\n- \"112 typed events\"\n=== END PINNED LABELS ===\n\nRequired relationships / layout (honour every one):\n- Draw three horizontal planes stacked top to bottom: \"Control Plane\" (top),\n  \"Execution Plane\" (middle), \"Evidence Plane\" (bottom).\n- \"Control Plane\" contains \"Manager\", \"Planner\", \"LifeSupervisor\".\n- \"Execution Plane\" contains \"SkillLoop\", \"Engineer\", \"Reviewer\", \"Run Gateway\".\n- \"Evidence Plane\" contains \"Event Tape\", \"Usage Ledger\", \"Credential\n  Redaction\", \"Provenance\", and the count \"112 typed events\".\n- \"Control Plane\" dispatches DOWN into \"Execution Plane\" (one solid arrow).\n- \"Execution Plane\" emits DOWN into \"Evidence Plane\" (one solid arrow).\n- \"Evidence Plane\" is read back UP by both other planes via thin dashed\n  advisory lines, but it holds no decision authority and controls nothing.\n- Reserve gold for the Evidence Plane frame and its read-back lines (evidence);\n  Control and Execution structure is system/deep blue, labels graphite.\n\nFigure-specific negative prompt (reject the raster if any appears):\n- the Evidence Plane must not appear to decide or control; its read-back lines\n  are advisory (dashed), never command arrows\n- no benchmark numbers other than the pinned \"112 typed events\" count\n\nSemantic contract (the finished plate must read as):\nControl decides what to run, execution runs one mission through the roles and the\nsingle run gateway, and evidence records everything as a typed, auditable tape.\nControl and execution decide; the evidence plane only records and is read back,\nholding no decision authority.\n",
  "prompt_path": "technical_report/figures/system_planes.prompt.txt",
  "prompt_sha256": "cfe7d8a7ee9ce072c32b84e8fc3ef91492f42e8139054387941f8f24a834ae63",
  "requested_size": "1536x1024",
  "sidecar": "technical_report/figures/system_planes.png.json"
}


==> figures/system_planes.png.provenance.json <==
{
  "figure_id": "system-planes",
  "figure_studio_source": "paper-framework-figure-studio-pro-v3.1.4a",
  "figure_studio_stage": "S5-CANDIDATE-IMAGE",
  "figure_type": "architecture",
  "generator": "codex-image2",
  "generator_model": "gpt-image-2",
  "height": 1024,
  "inspect_path": "technical_report/figures/system_planes.png.inspect.json",
  "model": "gpt-image-2",
  "ocr_path": "technical_report/figures/system_planes.ocr.json",
  "output_path": "technical_report/figures/system_planes.png",
  "output_sha256": "34cd707e1cd02e4c08f6a7f8d2c0b2575eb4c4c4eceab6ddcf83688f658fea18",
  "prompt_path": "technical_report/figures/system_planes.prompt.txt",
  "prompt_sha256": "cfe7d8a7ee9ce072c32b84e8fc3ef91492f42e8139054387941f8f24a834ae63",
  "prompt_template_id": "argus-image2-paper-prompt-v1",
  "requested_size": "1536x1024",
  "sidecar_path": "technical_report/figures/system_planes.png.json",
  "tool": "argus_skill.tools.image_tool",
  "validation_route": "operator-accepted raster; provenance/hash/dimension/no-local-path checks via technical_report/figures/validate_ai_figures.py; Tesseract OCR coverage recorded as evidence",
  "width": 1536
}


==> figures/system_planes.prompt.txt <==
Argus Technical Report figure prompt - Three Planes
Prompt template: argus-precision-atlas-v2 (Blue-Gold)
Prompt source spec: docs/superpowers/specs/2026-07-15-ai-redraw-structural-report-figures-design.md
Figure id: system-planes   Generator: gpt-image-2   Output: technical_report/figures/system_planes.png (1536x1024 PNG)

Purpose: explain implementation ownership across the three planes of the
runtime.

=== BEGIN SHARED STYLE BLOCK: Blue-Gold Precision Atlas ===
Art direction: Blue-Gold Precision Atlas. Render one museum-grade editorial
technical-atlas plate at the quality bar of a first-party frontier research-lab
report: fine precise linework, generous negative space, calm balanced
composition, restrained blue-and-gold accents, tactile matte print texture, and
plate-like framing. It must read as a printed scientific atlas plate, never a
marketing graphic, SaaS dashboard, stock 3D render, whiteboard sketch, or Figma
wireframe.

Palette (use only these five colours; any sixth colour or off-palette hue is a
reject):
- bone white #FBFAF6 - paper field / background
- system blue #315BCE - primary runtime structure, modules, and connectors
- deep blue #214884 - secondary structure, framing, and deeper accents
- frontier / evidence gold #C38A20 - reserved SOLELY for the evidence, decision,
  or verified-progress accent; never the default structure colour
- graphite #24272B - labels, hairlines, and subordinate machinery

Composition and linework:
- Hairline strokes about 1 to 1.5 px, precise geometry, measured spacing,
  delicate connectors and arrows whose arrowheads land exactly on their named
  destination.
- Generous negative space and confident restraint; legible in GitHub light and
  dark contexts and when printed to PDF.

Typography (OCR-critical):
- Set EVERY label horizontally, left-to-right, on a level baseline, in a clean
  humanist sans-serif.
- NO vertical text, NO stacked text, NO rotated text, NO curved or
  path-following text, NO character-by-character vertical stacking.
- Keep high figure-to-ground contrast so each label is OCR-legible.
- SPELL EXACTLY every pinned label as quoted; do not invent, translate,
  abbreviate, renumber, reorder, or duplicate any label, and add no label that
  is not pinned.

Canvas:
- 1536 x 1024 pixels, landscape 3:2 (1536x1024). One flat raster plate, no
  border bleed, and no multi-panel montage unless the figure body explicitly
  asks for panels.

Shared negative prompt (reject the raster if any of these appear):
- no cyberpunk, neon, glow, holograms, glassmorphism, or decorative gradients
- no robots, brains, eyes, faces, photoreal people, or anthropomorphic mascots
- no fake 3D dashboards, stock 3D icons, emoji, glossy web badges, gauges, or
  vendor / brand logos
- no watermarks, marketing badges, trophies, medals, ribbons, or success stamps
- no Figma / SaaS / dashboard look, no rounded pastel card grid, no whiteboard
  or Excalidraw sketch
- no code snippets, raw file paths, tiny unreadable text, vertical or curved
  text, or dense paragraphs
- no colour outside the five pinned palette colours
=== END SHARED STYLE BLOCK: Blue-Gold Precision Atlas ===

Subject: the three-plane architecture that separates control, execution, and evidence ownership.

=== BEGIN PINNED LABELS ===
Render each pinned label below EXACTLY as quoted, once each unless a
placement note says otherwise. Do not invent, translate, abbreviate,
renumber, reorder, or duplicate any label:
- "Control Plane"
- "Execution Plane"
- "Evidence Plane"
- "Manager"
- "Planner"
- "LifeSupervisor"
- "SkillLoop"
- "Engineer"
- "Reviewer"
- "Run Gateway"
- "Event Tape"
- "Usage Ledger"
- "Credential Redaction"
- "Provenance"
- "112 typed events"
=== END PINNED LABELS ===

Required relationships / layout (honour every one):
- Draw three horizontal planes stacked top to bottom: "Control Plane" (top),
  "Execution Plane" (middle), "Evidence Plane" (bottom).
- "Control Plane" contains "Manager", "Planner", "LifeSupervisor".
- "Execution Plane" contains "SkillLoop", "Engineer", "Reviewer", "Run Gateway".
- "Evidence Plane" contains "Event Tape", "Usage Ledger", "Credential
  Redaction", "Provenance", and the count "112 typed events".
- "Control Plane" dispatches DOWN into "Execution Plane" (one solid arrow).
- "Execution Plane" emits DOWN into "Evidence Plane" (one solid arrow).
- "Evidence Plane" is read back UP by both other planes via thin dashed
  advisory lines, but it holds no decision authority and controls nothing.
- Reserve gold for the Evidence Plane frame and its read-back lines (evidence);
  Control and Execution structure is system/deep blue, labels graphite.

Figure-specific negative prompt (reject the raster if any appears):
- the Evidence Plane must not appear to decide or control; its read-back lines
  are advisory (dashed), never command arrows
- no benchmark numbers other than the pinned "112 typed events" count

Semantic contract (the finished plate must read as):
Control decides what to run, execution runs one mission through the roles and the
single run gateway, and evidence records everything as a typed, auditable tape.
Control and execution decide; the evidence plane only records and is read back,
holding no decision authority.

